Mirage: Towards Deployable DDoS Defense for Web Applications

Distributed Denial of Service (DDoS) attacks form a serious threat to the security of Internet services. However, despite over a decade of research, and the existence of several proposals to address this problem, there has been little progress to date on actual adoption. We present Mirage, a protocol that achieves comparable performance to other DDoS mitigation schemes while providing benefits when deployed only in the server's local network and its upstream ISP, where local business objectives may incentivize deployment. Mirage does not require source end hosts to install any software to access Mirage protected websites. Unlike previous proposals, Mirage only requires functionality from routers that is already deployed in today's routers, though this functionality may need to be scaled depending on the point of deployment. Our approach is that end hosts can thwart the attackers by employing the principle of a moving target: end hosts in our architecture periodically change IP addresses to keep the attackers guessing. Knowledge of an active IP address of the destination end host can act as an implicit authorization to send data. We evaluate Mirage using theoretical analysis, simulations and a prototype implementation on PlanetLab. We find that our design provides a first step towards a deployable, yet effective DDoS defense.

==> figs/graph_generating_scripts/result_box.txt <==
10  0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.0714286 0.125 3.20139 4.83206 
110 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.314286 0.333333 0.5 0.504348 0.980392 1.38614 3.60169 
210 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.00757576 0.104167 0.111111 0.125 0.144578 0.15 0.166667 0.278261 0.333333 0.350515 0.396226 0.453488 0.463415 0.5 0.504348 0.729927 0.763441 1 1.02247 1.19565 1.30435 1.44848 1.63855 1.67857 1.78431 1.82114 2.03125 2.47222 4.13861 4.62712 
310 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.00757576 0.0916031 0.0972222 0.109091 0.111111 0.113821 0.125 0.125 0.144578 0.15 0.166667 0.196078 0.196078 0.206186 0.241667 0.255556 0.278261 0.308824 0.321429 0.326389 0.350515 0.395833 0.48855 0.5 0.6 0.616541 0.660377 0.924731 0.990099 1 1.02247 1.08696 1.27358 1.36957 1.4 1.48905 1.63333 1.69048 1.70714 1.71951 1.82114 2.01818 2.03125 2.05072 2.34314 2.59302 2.74257 2.86111 3.75904 4.65347 6.09322 
410 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.00757576 0.0555556 0.0569106 0.0714286 0.0972222 0.109091 0.113821 0.125 0.125 0.144578 0.166667 0.183206 0.196078 0.206186 0.222222 0.255556 0.278261 0.282609 0.326389 0.347518 0.350515 0.364964 0.395833 0.435484 0.45 0.470588 0.492647 0.5 0.564885 0.572519 0.639098 0.660377 0.788235 0.857143 1 1.0303 1.03226 1.05833 1.27358 1.4 1.48905 1.52475 1.63333 1.69565 1.71951 1.82114 1.82143 1.8764 2.02174 2.03125 2.21014 2.2619 2.39394 2.74257 2.89286 3.39535 3.63725 3.63889 3.9759 5.15842 6.55932 
510 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.00757576 0.0408163 0.0555556 0.0569106 0.0714286 0.0754717 0.125 0.125 0.144578 0.157895 0.166667 0.196078 0.201923 0.222222 0.255556 0.260163 0.282609 0.285714 0.289474 0.364964 0.381679 0.391753 0.395833 0.402778 0.435484 0.45 0.470588 0.5 0.573529 0.583333 0.656489 0.691824 0.744828 0.745455 0.793814 0.819549 0.895349 0.921986 0.976471 1.05833 1.16522 1.25 1.28571 1.29032 1.52475 1.53043 1.57547 1.59848 1.62044 1.63333 1.86585 1.96629 1.96739 2.05714 2.1413 2.15447 2.1875 2.21014 2.25191 2.55952 2.89286 2.9697 3.09901 3.66667 4.08434 4.18627 5.22772 5.59302 6.61017 
610 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.00757576 0.0408163 0.0555556 0.0569106 0.0588235 0.0714286 0.104348 0.122137 0.125 0.125 0.196078 0.201923 0.222222 0.230769 0.239669 0.242105 0.264151 0.266667 0.285714 0.289474 0.364964 0.390244 0.416667 0.434783 0.435484 0.5 0.52 0.573529 0.583333 0.588235 0.597938 0.652778 0.694656 0.745455 0.819549 0.822222 0.824427 0.886792 0.889655 0.921986 1.07059 1.1 1.25 1.33929 1.46392 1.50538 1.51807 1.57547 1.62044 1.62791 1.66957 1.83478 1.96629 2.06818 2.15447 2.17857 2.25191 2.36667 2.41463 2.53261 2.55952 2.88119 2.8913 3 3.04848 3.125 3.20238 3.61386 4.23529 4.27711 4.36111 5.26733 5.87209 7.23729 
710 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.00757576 0.00763359 0.0408163 0.0555556 0.0569106 0.0588235 0.0714286 0.0915033 0.104348 0.125 0.125 0.144231 0.196078 0.198473 0.201923 0.222222 0.239669 0.264151 0.266667 0.289474 0.326923 0.435484 0.437956 0.455285 0.473684 0.5 0.573529 0.583333 0.637681 0.652778 0.72 0.822222 0.833333 0.900763 0.907216 0.909091 0.917241 0.921986 1.03053 1.13534 1.14286 1.20126 1.25 1.26471 1.51807 1.53763 1.60825 1.62044 1.64706 1.73913 1.7907 1.88333 1.92174 1.96629 2.24242 2.25191 2.32143 2.36667 2.41463 2.43396 2.5 2.53261 2.53571 3.02174 3.11515 3.14851 3.18116 3.2619 3.5 3.73267 4.3494 4.41667 4.60784 5.64356 5.82143 6.67442 7.23729 
810 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.00763359 0.0408163 0.0454545 0.0555556 0.0569106 0.0714286 0.0915033 0.125 0.201923 0.222222 0.239669 0.259542 0.261364 0.264151 0.27451 0.289474 0.316667 0.437956 0.443548 0.473684 0.487805 0.5 0.548387 0.576923 0.583333 0.625 0.637681 0.773913 0.779412 0.885417 0.900763 0.917241 1 1.02083 1.04 1.11348 1.15464 1.23529 1.24427 1.24812 1.25 1.26471 1.29091 1.42857 1.51807 1.73913 1.76471 1.79381 1.83942 1.90566 1.95349 1.95652 1.96774 2.16667 2.25191 2.36667 2.42143 2.5 2.53571 2.53774 2.57576 2.59783 2.8764 3.14545 3.14851 3.23188 3.2619 3.5 3.63415 3.67391 3.88119 4.38554 4.58333 4.64706 5.73267 6.76744 7.94915 8.88095 
910 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.0454545 0.0555556 0.0569106 0.0714286 0.0915033 0.0915493 0.122137 0.125 0.142857 0.201923 0.222222 0.259542 0.261364 0.27451 0.289474 0.316667 0.443548 0.473684 0.5 0.547445 0.548387 0.586777 0.634615 0.637681 0.658537 0.75 0.779412 0.885417 0.900763 1 1.02083 1.05517 1.21111 1.23529 1.25 1.29091 1.33588 1.34 1.41353 1.42857 1.46078 1.49645 1.54217 1.61739 1.69072 1.88321 1.94783 1.95294 1.95597 1.96774 1.97674 1.97938 2.25191 2.29565 2.36667 2.42143 2.56667 2.61321 2.63208 2.64286 2.69512 2.8764 3.11957 3.18812 3.2197 3.29697 3.29762 3.39855 3.5625 3.63415 4.06931 4.29348 4.48193 4.58333 4.81373 5.74257 7.38372 8.05085 8.89286 
1010 0 0 0 0 0 0 0 0 0 0 0 0 0 0.0454545 0.0495868 0.0555556 0.0569106 0.0621118 0.0714286 0.0915033 0.0915493 0.122137 0.125 0.201923 0.204082 0.222222 0.259542 0.272727 0.277228 0.289474 0.316667 0.372549 0.5 0.508065 0.548387 0.586777 0.634615 0.637681 0.756098 0.773723 0.833333 0.852941 1.01042 1.0229 1.07639 1.25 1.29091 1.29412 1.35862 1.43333 1.44 1.45038 1.46429 1.48872 1.5 1.61739 1.67368 1.70588 1.73077 1.86525 1.92701 1.97484 2.02326 2.06087 2.07216 2.11765 2.18557 2.25191 2.29032 2.29565 2.36667 2.52143 2.56667 2.64286 2.6506 2.76415 2.81132 2.8764 3.29545 3.30693 3.31522 3.32927 3.4 3.4058 3.5625 3.65476 3.78049 4.17822 4.48193 4.58333 4.8587 5.02941 5.80198 7.38372 8.05085 8.91667 
1110 0 0 0 0 0 0 0 0 0 0 0.0555556 0.0569106 0.0621118 0.0714286 0.0915033 0.0990099 0.0991736 0.122137 0.125 0.128788 0.13913 0.201923 0.204082 0.211268 0.222222 0.269663 0.306818 0.315789 0.316667 0.372549 0.389313 0.405941 0.5 0.508065 0.548387 0.710145 0.818182 0.821138 0.833333 0.933824 1.00962 1.04167 1.14504 1.25 1.25694 1.29091 1.43333 1.48855 1.48872 1.496 1.52941 1.60584 1.61 1.61739 1.67368 1.70588 1.73077 1.85714 1.93793 1.95035 2.02326 2.1134 2.18557 2.21176 2.25191 2.25217 2.29565 2.36496 2.52143 2.53763 2.58889 2.65 2.67296 2.6747 2.80357 2.90566 2.91011 3.32576 3.32673 3.32927 3.38679 3.42029 3.43478 3.51515 3.5625 3.82927 4.05952 4.51807 4.56436 4.75 4.88043 5.15686 5.80198 7.47674 8.09322 9.52381 
1210 0 0 0 0 0 0 0 0 0 0 0.0555556 0.0569106 0.0714286 0.0915033 0.0990099 0.0991736 0.122137 0.125 0.130435 0.13913 0.204082 0.222222 0.265152 0.306818 0.315789 0.333333 0.34507 0.359551 0.405941 0.413462 0.470588 0.5 0.508065 0.51145 0.629032 0.818182 0.833333 0.84058 0.902439 1.00962 1.01471 1.04167 1.24427 1.25 1.29091 1.375 1.496 1.51111 1.52632 1.52941 1.53435 1.67368 1.75 1.85714 1.89 1.90511 1.94783 1.95035 2.0069 2.10784 2.1134 2.23529 2.25191 2.25217 2.29565 2.45361 2.55914 2.59854 2.65 2.68553 2.68571 2.68675 2.73256 2.88889 2.91011 3.15094 3.32143 3.32576 3.39024 3.39604 3.55435 3.6 3.69811 3.76812 3.95935 4 4.05952 4.51807 4.56436 4.77778 5.01087 5.34314 5.9505 7.7093 8.15254 9.53571 
1310 0 0 0 0 0 0 0 0 0.05 0.0555556 0.0569106 0.0714286 0.0894309 0.0915033 0.0990099 0.0991736 0.122137 0.125 0.130435 0.13913 0.222222 0.265152 0.285714 0.333333 0.359155 0.359551 0.405941 0.409091 0.413462 0.5 0.508065 0.509804 0.552632 0.629032 0.694656 0.818182 0.862319 0.875 1.02439 1.07292 1.09615 1.13235 1.24427 1.25 1.29091 1.375 1.52941 1.57143 1.64444 1.65649 1.672 1.67368 1.77885 1.94891 2.0069 2.01 2.04965 2.06957 2.16667 2.25191 2.25217 2.29565 2.30588 2.56701 2.59854 2.65591 2.71084 2.72143 2.74214 2.75581 2.84536 2.88889 2.91011 3.18868 3.32143 3.39024 3.41667 3.5 3.52475 3.55435 3.64848 3.83962 3.97101 4 4.00813 4.09524 4.15833 4.51807 4.80556 5.15842 5.21739 5.39216 5.9703 7.7093 8.4661 9.53571 
1410 0 0 0 0 0 0 0.05 0.0555556 0.0569106 0.0650407 0.0687023 0.0714286 0.0894309 0.0915033 0.0990099 0.122137 0.125 0.13913 0.222222 0.265152 0.285714 0.358333 0.359155 0.359551 0.405941 0.409091 0.46281 0.5 0.509804 0.605769 0.694656 0.701613 0.745342 0.818182 0.894737 0.902778 0.943548 1.07292 1.0942 1.16912 1.25 1.32727 1.35115 1.39837 1.42361 1.52941 1.57143 1.64444 1.672 1.73077 1.73684 1.80916 1.84615 1.9927 2.03 2.04828 2.04965 2.06957 2.23529 2.25191 2.29565 2.31765 2.56701 2.65591 2.67153 2.74214 2.75581 2.76429 2.81739 2.86598 2.91111 3.02247 3.19811 3.24096 3.32143 3.41667 3.52439 3.52475 3.55357 3.63043 3.73939 4 4 4.05691 4.0942 4.11905 4.18333 4.68675 5.02778 5.19802 5.21739 5.42157 6.05941 7.75581 8.4661 10.0595 
1510 0 0 0 0 0.05 0.0555556 0.0569106 0.0650407 0.0687023 0.0714286 0.0894309 0.0915033 0.0990099 0.104167 0.123077 0.125 0.13913 0.222222 0.285714 0.305344 0.358333 0.359551 0.378788 0.405941 0.409091 0.5 0.509804 0.56338 0.605769 0.636364 0.694656 0.701613 0.875776 0.902778 1 1.01653 1.02419 1.0942 1.16912 1.25 1.39091 1.44444 1.45038 1.46341 1.48958 1.52941 1.64662 1.672 1.73077 1.73684 1.80916 1.86667 2.0292 2.05 2.07092 2.12414 2.24348 2.25191 2.35294 2.4 2.66667 2.77907 2.7957 2.83942 2.85217 2.91111 2.91346 2.9434 2.94845 3.01429 3.13483 3.15464 3.27358 3.32143 3.52439 3.56627 3.56818 3.64286 3.66304 3.7697 4 4.0942 4.14851 4.25203 4.26667 4.34524 4.37736 4.74699 5.02778 5.21739 5.35644 5.42157 6.09901 7.82558 8.54237 10.4167 
1610 0 0 0 0.05 0.0555556 0.0569106 0.0650407 0.0687023 0.0704225 0.0714286 0.0894309 0.0915033 0.0990099 0.104167 0.125 0.13913 0.222222 0.230769 0.305344 0.312925 0.359551 0.366667 0.378788 0.420455 0.5 0.529412 0.577465 0.605769 0.636364 0.755725 0.831683 0.875776 0.927419 1 1.01389 1.02419 1.06612 1.0942 1.16912 1.25 1.48958 1.52941 1.53636 1.57252 1.57724 1.66667 1.69173 1.73684 1.76 1.81731 1.86667 1.99237 2.05 2.07092 2.21379 2.35294 2.38931 2.4 2.66667 2.7957 2.85217 2.86131 2.92701 2.96855 3.0814 3.13043 3.15464 3.17978 3.24444 3.25 3.29808 3.32143 3.42453 3.52439 3.56627 3.56701 3.56818 3.79348 3.81818 4 4.125 4.32609 4.32673 4.37736 4.44715 4.45 4.47619 4.81928 5.02778 5.35644 5.42391 5.5098 6.11881 7.84884 8.54237 10.5357 
1710 0 0 0 0.05 0.0555556 0.0569106 0.0650407 0.0687023 0.0704225 0.0714286 0.0894309 0.0915033 0.0990099 0.104167 0.125 0.13913 0.222222 0.230769 0.312925 0.359551 0.389313 0.391667 0.416667 0.5 0.534091 0.577465 0.588235 0.605769 0.778626 0.875776 0.910891 0.927419 1 1.04167 1.16529 1.16667 1.22059 1.25 1.38843 1.43548 1.52083 1.52941 1.57252 1.65041 1.68182 1.70833 1.73684 1.816 1.88462 1.91729 2 2.12977 2.14 2.14184 2.33103 2.36471 2.38931 2.45217 2.66667 2.7957 2.92701 3.01258 3.0146 3.17391 3.17442 3.19588 3.20225 3.3 3.35556 3.35714 3.43396 3.56627 3.56701 3.57692 3.6087 3.7803 3.8913 4 4.16071 4.28049 4.32609 4.37576 4.42574 4.43396 4.47154 4.52381 4.71667 4.87952 5.05556 5.35644 5.42391 5.5098 6.13861 7.93023 8.5678 10.5357 
1810 0 0 0 0.0555556 0.0569106 0.0650407 0.0714286 0.0894309 0.0915033 0.0990099 0.104167 0.11875 0.125 0.137405 0.13913 0.140845 0.222222 0.230769 0.359551 0.387755 0.391667 0.424242 0.5 0.577465 0.588235 0.590909 0.778626 0.824427 0.875776 0.910891 0.927419 1 1.04167 1.16667 1.22059 1.25 1.25962 1.28926 1.42149 1.52083 1.52941 1.53226 1.58779 1.68182 1.75 1.76842 1.78862 1.864 1.88462 1.91729 2 2.14 2.14184 2.14504 2.36471 2.38621 2.38931 2.83871 2.86275 2.88696 2.92701 3.01258 3.17442 3.17518 3.22472 3.35 3.35556 3.35714 3.4434 3.44348 3.53608 3.56627 3.56701 3.57692 3.74783 3.83333 4.03125 4.06522 4.33333 4.37576 4.43902 4.45545 4.56098 4.56604 4.57143 4.71667 4.75 4.98795 5.11111 5.35644 5.57843 5.73913 6.16832 7.94186 8.59322 10.5357 
1910 0 0 0 0.0555556 0.0569106 0.0650407 0.0714286 0.0894309 0.0915033 0.104167 0.11875 0.125 0.137405 0.13913 0.222222 0.230769 0.309859 0.336634 0.359551 0.416667 0.424242 0.5 0.577465 0.578231 0.590909 0.627451 0.824427 0.824427 0.927419 0.944099 1 1.08911 1.09722 1.16667 1.22059 1.25 1.43269 1.44628 1.52083 1.52941 1.59504 1.68182 1.71774 1.77099 1.79167 1.85263 1.86179 1.968 1.97115 2.03008 2.1 2.18 2.22137 2.35461 2.36471 2.38931 2.41379 2.92701 2.93913 2.96078 3.03145 3.04301 3.17518 3.22472 3.30233 3.35714 3.37778 3.4434 3.47143 3.54639 3.56627 3.63478 3.71134 3.83333 3.96154 4.03125 4.11304 4.23913 4.36232 4.40606 4.43902 4.57143 4.62376 4.66667 4.91071 4.9717 5.03614 5.05833 5.11111 5.35644 5.69608 5.76087 6.20792 8.01163 8.62712 10.5357 
2010 0 0 0.0555556 0.0569106 0.0650407 0.0714286 0.0894309 0.0915033 0.104167 0.11875 0.125 0.137405 0.208333 0.208696 0.222222 0.230769 0.309859 0.336634 0.359551 0.416667 0.424242 0.5 0.590909 0.605442 0.619718 0.627451 0.89313 0.916031 0.968944 1 1.08911 1.15278 1.25 1.25362 1.43269 1.52941 1.6281 1.63542 1.70161 1.75455 1.77099 1.81944 1.86179 1.86777 1.97115 1.97581 1.976 2 2.03008 2.14737 2.18 2.30534 2.37589 2.37647 2.41379 2.44444 2.47328 2.93913 2.94891 2.96078 3.03145 3.22472 3.27957 3.33721 3.37778 3.46429 3.5 3.5566 3.5567 3.57664 3.6747 3.68696 3.83333 3.85567 4.03125 4.09615 4.11304 4.33696 4.40606 4.49275 4.57143 4.68317 4.84553 4.92683 4.94643 5.03614 5.04717 5.05833 5.11111 5.35644 6.05435 6.14706 6.21782 8.01163 8.67797 10.5357 
2110 0 0 0.0555556 0.0569106 0.0650407 0.0714286 0.0894309 0.0915033 0.104167 0.11875 0.125 0.208333 0.208696 0.221374 0.222222 0.230769 0.336634 0.359551 0.387324 0.466667 0.477273 0.5 0.605442 0.619718 0.627451 0.681818 0.900763 0.961832 0.981366 1 1.11881 1.15278 1.25 1.25362 1.43269 1.52941 1.6281 1.78626 1.80208 1.85484 1.86777 1.9 1.91057 1.92361 1.976 2 2.01923 2.05645 2.1203 2.14737 2.26 2.30534 2.37647 2.38298 2.43448 2.44444 2.47328 2.93913 3.0292 3.03922 3.13836 3.22472 3.29032 3.33721 3.44444 3.46429 3.5566 3.5567 3.57857 3.68696 3.72263 3.78313 3.85567 4.09375 4.12121 4.25217 4.33696 4.40606 4.49275 4.64286 4.68317 4.91057 4.92683 5.01786 5.07229 5.10833 5.11111 5.12264 5.24038 5.41584 6.05435 6.16667 6.21782 8.01163 8.68644 11.3095 
2210 0 0 0.0555556 0.0569106 0.0650407 0.0714286 0.104167 0.11875 0.125 0.156863 0.195122 0.208333 0.208696 0.222222 0.230769 0.305344 0.359551 0.387324 0.466667 0.5 0.55303 0.554455 0.619718 0.681818 0.686275 0.727891 1 1.0687 1.08397 1.11881 1.15278 1.1677 1.25 1.25362 1.52941 1.6281 1.78626 1.80208 1.9 1.91736 1.93548 2 2.00813 2.02083 2.03846 2.05645 2.12 2.125 2.12782 2.14737 2.26 2.36641 2.42353 2.5461 2.57778 2.65517 2.96947 3.01739 3.0292 3.14465 3.22472 3.3871 3.43137 3.5 3.52222 3.52326 3.59286 3.64948 3.68696 3.72263 3.78302 3.78313 3.95876 4.09375 4.13636 4.36522 4.41212 4.48913 4.51449 4.71287 4.72619 4.91057 5.01786 5.07229 5.12264 5.13889 5.28333 5.35577 5.48515 5.62195 6.05435 6.25743 6.27451 8.13953 8.68644 11.3333 
2310 0 0 0.0555556 0.0569106 0.0650407 0.0714286 0.104167 0.11875 0.125 0.156863 0.195122 0.208333 0.208696 0.222222 0.292308 0.305344 0.359551 0.464789 0.466667 0.5 0.55303 0.554455 0.65493 0.681818 0.686275 0.761905 1 1.0687 1.11881 1.16667 1.1677 1.19847 1.25 1.25362 1.52941 1.6281 1.79389 1.91736 1.91818 2 2.04065 2.05208 2.06618 2.10417 2.11538 2.125 2.1371 2.152 2.15789 2.17293 2.26 2.41985 2.43529 2.7305 2.77241 2.78889 3.01527 3.0292 3.14465 3.21739 3.22472 3.39785 3.43137 3.52222 3.60714 3.61429 3.6701 3.69565 3.78302 3.78313 3.82482 3.90698 3.96907 4.125 4.25 4.44242 4.45217 4.71287 4.72619 4.72826 4.74638 4.92683 5.07229 5.08929 5.13889 5.28302 5.47115 5.48515 5.56667 5.62195 6.06522 6.27451 6.27723 8.17442 8.68644 11.5952 
2410 0 0.0555556 0.0569106 0.0650407 0.0714286 0.0743243 0.104167 0.11875 0.125 0.156863 0.195122 0.208333 0.208696 0.222222 0.292308 0.305344 0.359551 0.464789 0.5 0.5 0.55303 0.554455 0.676056 0.681818 0.686275 0.761905 1.07634 1.11881 1.16667 1.1677 1.19847 1.25 1.32609 1.34211 1.52941 1.6281 1.91818 1.92366 2.04839 2.09917 2.10417 2.11458 2.125 2.13462 2.1371 2.13821 2.152 2.19853 2.22105 2.25564 2.27 2.43529 2.48092 2.87943 3.0069 3.01111 3.05109 3.08397 3.14465 3.22472 3.26087 3.39785 3.43137 3.52222 3.60714 3.62857 3.6701 3.69565 3.78313 3.81132 3.90698 4 4.07299 4.25 4.34375 4.49091 4.53913 4.7381 4.75362 4.78261 4.79208 4.92683 5.07229 5.14286 5.28302 5.47115 5.54455 5.56667 5.58333 5.63415 6.06522 6.27451 6.31683 8.18605 8.68644 11.7738 
2510 0 0.0555556 0.0569106 0.0650407 0.0714286 0.0743243 0.104167 0.11875 0.125 0.156863 0.195122 0.208696 0.222222 0.292308 0.305344 0.322917 0.359551 0.464789 0.5 0.5 0.55303 0.554455 0.681818 0.686275 0.725352 0.884354 1.0916 1.11881 1.16667 1.19847 1.25 1.32609 1.39474 1.42857 1.52941 1.71074 1.92366 1.94545 2.10417 2.11458 2.13462 2.1371 2.19512 2.19853 2.20661 2.22105 2.24194 2.27 2.27068 2.312 2.43529 2.61832 2.64423 2.87943 3.01111 3.06569 3.08397 3.22472 3.28276 3.31447 3.33043 3.43137 3.45161 3.52222 3.60714 3.68041 3.69286 3.69565 3.78313 3.84906 3.96512 4 4.07299 4.26515 4.34375 4.49091 4.74783 4.76812 4.84524 4.91089 4.92683 4.98913 5.07229 5.14286 5.56604 5.56667 5.58333 5.59615 5.60396 5.63415 6.06522 6.30392 6.33663 8.24419 8.70339 11.7738 
2610 0 0.0555556 0.0569106 0.0650407 0.0714286 0.0743243 0.104167 0.11875 0.125 0.156863 0.195122 0.208696 0.222222 0.292308 0.305344 0.322917 0.464789 0.5 0.508333 0.55303 0.554455 0.58427 0.72549 0.753521 0.886364 0.891156 1.11881 1.16667 1.22901 1.25 1.32609 1.36641 1.43478 1.52941 1.55263 1.71074 1.94545 1.94656 2.10417 2.13542 2.1371 2.24194 2.2439 2.27068 2.31731 2.34711 2.37 2.41176 2.43529 2.44 2.63359 2.70526 2.89362 3.01111 3.06569 3.10577 3.15267 3.22472 3.33333 3.4 3.43137 3.45161 3.57241 3.6 3.67857 3.69565 3.70714 3.74227 3.78313 3.84906 3.96512 4 4.07299 4.29545 4.34375 4.53333 4.76812 4.86905 4.91089 4.92174 4.96748 4.98913 5.14286 5.31325 5.56604 5.58333 5.59167 5.62376 5.75 5.80488 6.15217 6.30392 6.39604 8.25581 8.74576 11.7738 
2710 0.0555556 0.0569106 0.0650407 0.0714286 0.0869565 0.104167 0.125 0.14375 0.148649 0.156863 0.208696 0.222222 0.276423 0.292308 0.305344 0.322917 0.464789 0.5 0.554455 0.583333 0.591667 0.771242 0.808989 0.823944 0.891156 0.897727 1.23664 1.25 1.29703 1.32609 1.36641 1.38889 1.52795 1.52941 1.71074 1.94656 1.94737 1.96364 2.10417 2.13542 2.1371 2.26016 2.31579 2.32258 2.41176 2.42149 2.42308 2.43529 2.44 2.45 2.64122 2.70526 2.92199 3.10577 3.15267 3.16667 3.22472 3.3522 3.40876 3.42609 3.43137 3.45161 3.6 3.6 3.67857 3.69565 3.72143 3.74227 3.78313 3.84906 4.17442 4.18557 4.30303 4.34375 4.55152 4.78261 4.80292 4.86905 4.9604 4.98913 5.02439 5.03478 5.14286 5.31325 5.58333 5.59167 5.60377 5.62376 5.75 6.15217 6.30392 6.35366 6.41584 8.25581 8.74576 12.2381 
2810 0.0555556 0.0569106 0.0650407 0.0714286 0.0869565 0.104167 0.125 0.148649 0.156863 0.16875 0.222222 0.276423 0.292308 0.295652 0.305344 0.322917 0.464789 0.5 0.554455 0.583333 0.591667 0.771242 0.808989 0.823944 0.891156 0.897727 1.23664 1.25 1.29703 1.32609 1.38889 1.52672 1.52941 1.71901 1.79503 1.94656 1.94737 1.96364 2.13542 2.1371 2.16667 2.26829 2.31579 2.34677 2.41176 2.42308 2.43529 2.44 2.45 2.4876 2.69466 2.72632 2.92199 3.10577 3.16667 3.19084 3.22472 3.3522 3.42609 3.45161 3.45255 3.4902 3.6 3.6 3.67857 3.71304 3.78313 3.82143 3.82474 4.11321 4.18557 4.19767 4.34375 4.43939 4.57576 4.78261 4.80292 4.86905 4.9604 4.98913 5.03478 5.08943 5.14286 5.31325 5.58333 5.59167 5.60377 5.62376 5.75 6.15217 6.34314 6.39024 6.44554 8.26744 8.83051 12.2857 
2910 0.0555556 0.0569106 0.0650407 0.0714286 0.0869565 0.104167 0.125 0.148649 0.156863 0.16875 0.222222 0.276423 0.292308 0.305344 0.322917 0.464789 0.5 0.521739 0.554455 0.583333 0.641667 0.808989 0.823944 0.888889 0.897727 0.965986 1.25 1.26718 1.29703 1.38889 1.5 1.52941 1.56489 1.84298 1.94656 1.94737 2.03636 2.13542 2.1371 2.17361 2.29193 2.30081 2.31579 2.37097 2.41176 2.44 2.45 2.4876 2.49412 2.58654 2.72632 2.80153 2.95035 3.16667 3.19084 3.22472 3.28846 3.40252 3.42609 3.45255 3.47312 3.5098 3.6 3.68966 3.71429 3.80723 3.81739 3.82143 3.90722 4.11321 4.18557 4.19767 4.40625 4.43939 4.6 4.81022 4.81884 4.88095 5.0396 5.08943 5.1413 5.14783 5.26786 5.40964 5.58333 5.62376 5.63208 5.75 5.93333 6.15217 6.36275 6.42683 6.54455 8.26744 8.83898 12.2857 
3010 0.0555556 0.0569106 0.0650407 0.0714286 0.0869565 0.125 0.148649 0.156863 0.16875 0.222222 0.292308 0.305344 0.3125 0.322917 0.341463 0.464789 0.5 0.521739 0.554455 0.628788 0.641667 0.808989 0.888889 0.897727 0.965986 1.24648 1.25 1.26718 1.29703 1.38889 1.5 1.52941 1.56489 1.84298 1.94656 1.94737 2.04545 2.1371 2.14583 2.1875 2.30081 2.33835 2.41176 2.42857 2.44 2.45 2.47581 2.4876 2.58824 2.625 2.72632 2.83969 3.05674 3.16667 3.22472 3.29008 3.40252 3.45255 3.46087 3.47312 3.56863 3.6 3.66346 3.71429 3.84286 3.85517 3.86087 3.87952 4.02062 4.19767 4.29897 4.38679 4.4375 4.43939 4.60606 4.81022 4.81884 4.90476 5.05941 5.08943 5.15217 5.375 5.45783 5.46087 5.58333 5.62376 5.67925 5.76923 5.93333 6.15217 6.38235 6.42683 6.54455 8.36047 8.9322 12.3095 
3110 0.0555556 0.0650407 0.0714286 0.0869565 0.125 0.148649 0.156863 0.16875 0.222222 0.292308 0.305344 0.3125 0.322917 0.333333 0.341463 0.464789 0.5 0.554455 0.628788 0.641667 0.713043 0.808989 0.888889 0.897727 1.0068 1.24648 1.25 1.26718 1.29703 1.38889 1.5 1.52941 1.56489 1.94737 1.9771 1.99174 2.11818 2.1371 2.14583 2.22917 2.30081 2.37594 2.41176 2.44 2.45 2.45342 2.4876 2.58824 2.6371 2.72632 2.75962 2.90076 3.16667 3.22472 3.29008 3.39007 3.43396 3.45255 3.46087 3.47312 3.62222 3.66346 3.71429 3.84286 3.87826 3.90361 3.95172 3.97059 4.18557 4.19767 4.29897 4.4375 4.4697 4.53774 4.60606 4.81884 4.90476 5.0365 5.08911 5.08943 5.18478 5.45783 5.46429 5.46957 5.58333 5.67925 5.70297 5.79808 6.09167 6.18478 6.38235 6.42683 6.55446 8.38372 8.9661 12.3095 
3210 0.0555556 0.0650407 0.0714286 0.0869565 0.125 0.148649 0.156863 0.16875 0.222222 0.292308 0.305344 0.3125 0.322917 0.341463 0.464789 0.5 0.536585 0.554455 0.659091 0.666667 0.713043 0.808989 0.941176 0.943182 1.10884 1.25 1.29703 1.31298 1.32394 1.38889 1.5 1.52941 1.94737 1.98473 1.99174 2.0687 2.1371 2.14583 2.16364 2.24306 2.30894 2.37594 2.45342 2.47 2.472 2.48529 2.50413 2.70161 2.76923 2.81176 2.83158 3.01527 3.22472 3.29008 3.34444 3.43396 3.45255 3.46087 3.47312 3.51064 3.64444 3.82143 3.87143 3.87826 3.90361 3.90385 3.97241 3.9902 4.18557 4.19767 4.29897 4.4375 4.52273 4.5566 4.62424 4.84058 4.91667 5.06569 5.08943 5.11881 5.19565 5.48214 5.49398 5.58333 5.67925 5.71304 5.72277 5.79808 6.09167 6.19565 6.38235 6.42683 6.71287 8.38372 8.98305 12.3095 
3310 0.0555556 0.0650407 0.0714286 0.0956522 0.125 0.148649 0.156863 0.222222 0.26875 0.292308 0.305344 0.3125 0.322917 0.341463 0.464789 0.5 0.536585 0.554455 0.659091 0.675 0.713043 0.808989 0.943182 1.01961 1.12925 1.25 1.29703 1.34351 1.3662 1.38889 1.5 1.52941 1.94737 1.99174 2.0687 2.1371 2.14504 2.16364 2.19792 2.30556 2.36585 2.39098 2.47 2.47205 2.48529 2.488 2.50413 2.79808 2.79839 2.82353 2.86316 3.0458 3.22472 3.32061 3.34444 3.46087 3.46541 3.47312 3.51825 3.64444 3.82143 3.89565 3.90385 3.92771 3.92857 3.97241 4.07092 4.16667 4.18557 4.19767 4.29897 4.53125 4.53788 4.5566 4.84058 4.92857 5.06569 5.11382 5.11881 5.15152 5.21739 5.48214 5.58333 5.61446 5.67925 5.71304 5.72277 5.79808 6.19565 6.25 6.42157 6.42683 6.72277 8.46512 9.02542 12.3095 
3410 0.0555556 0.0650407 0.0714286 0.0956522 0.125 0.148649 0.156863 0.222222 0.26875 0.292308 0.305344 0.3125 0.322917 0.341463 0.5 0.536585 0.554455 0.605634 0.659091 0.675 0.713043 0.808989 0.943182 1.01961 1.16327 1.25 1.29703 1.34351 1.38732 1.38889 1.52941 1.78986 1.94737 1.99174 2.1145 2.1371 2.14504 2.16364 2.19792 2.30556 2.41353 2.45528 2.47 2.47205 2.48529 2.50413 2.56 2.87059 2.90385 3 3.02105 3.07634 3.22472 3.32061 3.34444 3.47799 3.50538 3.51825 3.64444 3.69565 3.82143 3.90385 3.92771 3.92857 3.97241 4.05217 4.07092 4.16667 4.23711 4.24419 4.29897 4.53125 4.53788 4.59434 4.85507 4.92857 5.11881 5.15152 5.16788 5.18699 5.22826 5.48214 5.58333 5.63855 5.67925 5.73913 5.79808 6.0297 6.19565 6.275 6.42157 6.46341 6.72277 8.46512 9.0339 12.3095 
3510 0.0555556 0.0650407 0.0714286 0.0956522 0.125 0.148649 0.156863 0.222222 0.26875 0.305344 0.3125 0.322917 0.341463 0.461538 0.5 0.554455 0.605634 0.626016 0.675 0.689394 0.808989 0.886957 0.943182 1.01961 1.16327 1.25 1.29703 1.38889 1.50382 1.51408 1.52941 1.78986 1.94737 2.04959 2.1145 2.1371 2.14504 2.16364 2.19792 2.3125 2.41353 2.45528 2.47 2.47205 2.56 2.57851 2.84559 2.87059 2.90385 3.09474 3.1129 3.1145 3.22472 3.32061 3.35556 3.52688 3.5283 3.57664 3.64444 3.69565 3.82143 3.90385 3.94286 3.95181 4 4.06957 4.14184 4.24742 4.25581 4.29897 4.35294 4.53125 4.53788 4.59434 4.86957 4.96429 5.15152 5.18978 5.21138 5.22826 5.25743 5.48214 5.58333 5.63855 5.72642 5.77391 5.875 6.0297 6.19565 6.28333 6.42157 6.57317 6.72277 8.47674 9.05932 12.3095 
3610 0.0555556 0.0650407 0.0714286 0.0956522 0.125 0.148649 0.222222 0.228758 0.26875 0.305344 0.3125 0.322917 0.341463 0.461538 0.5 0.605634 0.626016 0.663366 0.675 0.689394 0.808989 0.895652 0.943182 1.01961 1.17687 1.25 1.29703 1.40278 1.52113 1.53435 1.64706 1.80435 1.94737 2.04959 2.14504 2.16364 2.16935 2.19792 2.21374 2.32639 2.41353 2.45528 2.47205 2.53 2.568 2.57851 2.85294 2.87059 2.90385 3.09474 3.1129 3.1145 3.22472 3.44444 3.45038 3.52688 3.5283 3.59124 3.64444 3.69565 3.82143 3.95181 4.00714 4.08276 4.08654 4.11304 4.17021 4.24742 4.27907 4.29897 4.42157 4.53125 4.53788 4.59434 4.87681 4.96429 5.17576 5.18978 5.23577 5.25743 5.26087 5.48214 5.63855 5.63889 5.73585 5.82609 5.875 6.11881 6.19565 6.28333 6.42157 6.57317 6.85149 8.47674 9.05932 12.381 
3710 0.0555556 0.0650407 0.0714286 0.0956522 0.125 0.148649 0.222222 0.228758 0.26875 0.305344 0.3125 0.322917 0.341463 0.461538 0.5 0.605634 0.626016 0.663366 0.691667 0.734848 0.808989 0.895652 1.01961 1.07955 1.17687 1.25 1.40278 1.52113 1.55725 1.56436 1.64706 1.80435 2.04959 2.10526 2.14504 2.16364 2.16935 2.21374 2.26042 2.32639 2.41353 2.45528 2.47826 2.53 2.57851 2.584 2.87059 2.91912 2.95192 3.09474 3.12097 3.1374 3.22472 3.44444 3.5283 3.55914 3.59124 3.64444 3.66412 3.69565 3.82143 3.95181 4.02143 4.08654 4.16552 4.21986 4.23478 4.26804 4.29897 4.33721 4.43137 4.58333 4.59375 4.59434 4.97826 5.04762 5.18788 5.2439 5.24818 5.26087 5.30693 5.48214 5.63855 5.63889 5.85217 5.875 5.96226 6.11881 6.19565 6.28333 6.42157 6.60976 6.87129 8.47674 9.09322 12.381 
3810 0.0555556 0.0650407 0.0714286 0.0956522 0.125 0.148649 0.222222 0.26875 0.305344 0.3125 0.322917 0.341463 0.398693 0.469231 0.5 0.605634 0.626016 0.663366 0.691667 0.734848 0.808989 0.895652 1.01961 1.11364 1.20408 1.25 1.40278 1.54225 1.55725 1.58416 1.64706 1.82609 2.06612 2.10526 2.16364 2.16935 2.18321 2.21374 2.26042 2.33333 2.47368 2.47826 2.4878 2.54 2.57851 2.584 2.87059 2.94118 2.95192 3.10526 3.1371 3.1374 3.22472 3.53333 3.55914 3.60377 3.60584 3.64444 3.66412 3.69565 3.82143 3.95181 4.04286 4.08654 4.21986 4.22759 4.26804 4.28696 4.29897 4.34884 4.44118 4.59375 4.59848 4.66038 4.99275 5.04762 5.20606 5.2439 5.27737 5.29348 5.30693 5.48214 5.63889 5.6988 5.85217 5.875 6 6.17822 6.19565 6.44118 6.625 6.76829 6.87129 8.5 9.09322 12.381 
3910 0.0555556 0.0714286 0.0956522 0.125 0.148649 0.222222 0.235772 0.3125 0.341463 0.398693 0.412214 0.43125 0.469231 0.5 0.541667 0.605634 0.626016 0.663366 0.691667 0.808989 0.840909 0.895652 1.04575 1.11364 1.20408 1.25 1.40278 1.54225 1.58416 1.61832 1.64706 1.82609 2.08264 2.10526 2.17273 2.18321 2.21374 2.25 2.26042 2.33333 2.47368 2.47826 2.4878 2.584 2.59 2.64463 2.87059 2.97115 3.03676 3.10526 3.1371 3.16794 3.22472 3.53333 3.58065 3.60584 3.61635 3.66412 3.66667 3.70435 3.82143 3.96386 4.06429 4.25517 4.26241 4.26804 4.29897 4.30769 4.37209 4.48696 4.53922 4.59375 4.61364 4.66038 5.00725 5.10714 5.21818 5.27737 5.29348 5.30693 5.36585 5.53571 5.63889 5.73494 5.85217 5.875 6.0283 6.17822 6.19565 6.57843 6.625 6.76829 6.93069 8.5814 9.09322 12.381 
4010 0.0555556 0.0714286 0.125 0.155405 0.191304 0.222222 0.3125 0.341463 0.405229 0.412214 0.430894 0.469231 0.5 0.541667 0.55625 0.605634 0.626016 0.663366 0.691667 0.820225 0.840909 0.895652 1.11111 1.11364 1.20408 1.25 1.54225 1.58416 1.63359 1.63889 1.64706 1.82609 2.08264 2.10526 2.18182 2.18321 2.25 2.25191 2.26042 2.33333 2.47826 2.4878 2.51128 2.59 2.616 2.71074 2.87059 2.97115 3.03676 3.11579 3.19084 3.22472 3.27419 3.53333 3.60215 3.61635 3.66667 3.68613 3.70229 3.70435 3.82143 3.96386 4.06429 4.25517 4.26804 4.28369 4.29897 4.33654 4.37209 4.48696 4.53922 4.59375 4.62121 4.66038 5.00725 5.10714 5.21818 5.27737 5.30693 5.31522 5.36585 5.53571 5.66667 5.73494 5.86957 5.90385 6.0283 6.19565 6.27723 6.57843 6.64167 6.80488 6.93069 8.61628 9.09322 12.381 
4110 0.0555556 0.0714286 0.125 0.191304 0.222222 0.317568 0.322917 0.341463 0.412214 0.430894 0.469231 0.5 0.522876 0.541667 0.5625 0.626016 0.663366 0.683099 0.691667 0.820225 0.895652 0.954545 1.11111 1.11364 1.20408 1.25 1.54225 1.58416 1.63889 1.64706 1.66412 1.86957 2.08264 2.20909 2.22137 2.26042 2.27481 2.33065 2.33333 2.4878 2.51128 2.51553 2.59 2.616 2.63158 2.76033 2.87059 2.97115 3.03676 3.15789 3.20611 3.27419 3.32584 3.53333 3.6129 3.61635 3.66667 3.70229 3.70435 3.80292 3.82143 3.96386 4.07857 4.26804 4.29897 4.32624 4.33654 4.35862 4.37209 4.48696 4.56863 4.59375 4.66038 4.68182 5.00725 5.20238 5.25455 5.30693 5.31522 5.34307 5.38211 5.58929 5.66667 5.73494 5.90385 5.92174 6.17925 6.19565 6.27723 6.57843 6.64167 6.85366 6.93069 8.66279 9.10169 12.381 
4210 0.0555556 0.0714286 0.125 0.191304 0.222222 0.317568 0.322917 0.412214 0.422764 0.430894 0.469231 0.5 0.522876 0.541667 0.5625 0.626016 0.663366 0.683099 0.75 0.820225 0.895652 0.954545 1.11111 1.11364 1.20408 1.25 1.54225 1.63889 1.64706 1.66412 1.70297 1.86957 2.08264 2.24545 2.26042 2.26718 2.29771 2.33065 2.34028 2.49593 2.51128 2.56522 2.59 2.71053 2.76033 2.832 2.97115 3.03676 3.04706 3.15789 3.20611 3.27419 3.32584 3.6129 3.62893 3.63333 3.66667 3.70229 3.70435 3.80292 3.82143 3.96386 4.07857 4.26804 4.29897 4.33654 4.3617 4.38372 4.41379 4.49565 4.56863 4.59375 4.66038 4.68182 5.02174 5.20238 5.25455 5.30693 5.33696 5.35036 5.38211 5.64286 5.66667 5.73494 5.90385 6.06087 6.17925 6.19565 6.27723 6.69608 6.7 6.92683 6.93069 8.69767 9.10169 12.381 
4310 0.0555556 0.0714286 0.125 0.191304 0.222222 0.317568 0.322917 0.422764 0.430894 0.469231 0.5 0.522876 0.5625 0.572519 0.626016 0.663366 0.683099 0.729167 0.75 0.820225 0.895652 0.954545 1.11111 1.15909 1.20408 1.25 1.57746 1.63889 1.64706 1.68702 1.70297 1.87681 2.08264 2.26042 2.29771 2.35484 2.37405 2.375 2.49593 2.51128 2.55455 2.56522 2.63 2.71053 2.76033 2.888 2.97115 3.04706 3.05882 3.20611 3.25263 3.27419 3.32584 3.62366 3.62893 3.63333 3.70229 3.70435 3.73333 3.86861 3.92857 3.96386 4.07857 4.26804 4.33654 4.35052 4.36879 4.38372 4.47586 4.51304 4.59375 4.66038 4.68627 4.76515 5.03623 5.22619 5.27879 5.30693 5.33696 5.35036 5.38211 5.64286 5.66667 5.73494 6.01923 6.06087 6.17925 6.19565 6.27723 6.69608 6.7 6.93069 6.97561 8.69767 9.10169 12.381 
4410 0.0555556 0.0714286 0.125 0.222222 0.304348 0.317568 0.322917 0.422764 0.430894 0.469231 0.5 0.5625 0.572519 0.626016 0.653595 0.663366 0.683099 0.729167 0.766667 0.820225 0.895652 1.09091 1.11111 1.15909 1.21769 1.25 1.57746 1.63889 1.64706 1.68702 1.70297 1.95652 2.16529 2.26042 2.34351 2.375 2.39516 2.41985 2.49593 2.51128 2.55455 2.56522 2.63 2.84211 2.8595 2.952 2.97115 3.04706 3.10294 3.22901 3.27368 3.32584 3.3871 3.62366 3.62893 3.65556 3.74783 3.84444 3.86861 3.96386 3.96429 4.03817 4.09286 4.26804 4.33654 4.36879 4.38372 4.41237 4.51304 4.51724 4.59375 4.66038 4.68627 4.80303 5.04348 5.22619 5.27879 5.30693 5.35036 5.38043 5.38211 5.66667 5.78571 5.79518 6.06731 6.08696 6.17925 6.19565 6.31683 6.69608 6.74167 6.93069 6.97561 8.69767 9.11864 12.6905 
4510 0.0555556 0.0714286 0.125 0.222222 0.304348 0.317568 0.322917 0.430894 0.430894 0.469231 0.5 0.5625 0.572519 0.626016 0.653595 0.663366 0.683099 0.729167 0.766667 0.820225 0.895652 1.09091 1.13072 1.21769 1.22727 1.25 1.57746 1.63889 1.64706 1.69466 1.70297 1.95652 2.16529 2.36641 2.375 2.41667 2.41985 2.50806 2.52033 2.55455 2.57143 2.61654 2.73 2.84211 2.90083 2.97115 2.976 3.04706 3.125 3.26718 3.27368 3.32584 3.3871 3.65409 3.65556 3.68817 3.74783 3.90511 3.96386 3.96429 4.01111 4.03817 4.09286 4.26804 4.33654 4.38372 4.41237 4.51304 4.57241 4.65625 4.66038 4.68627 4.70213 4.80303 5.04348 5.25 5.30693 5.35036 5.3697 5.40217 5.42276 5.66667 5.78571 5.79518 6.06731 6.08696 6.17925 6.21739 6.31683 6.69608 6.74167 6.93069 6.97561 8.73256 9.11864 12.9762 
4610 0.0555556 0.0714286 0.125 0.222222 0.317568 0.322917 0.430894 0.430894 0.469231 0.495652 0.5 0.5625 0.572519 0.626016 0.653595 0.663366 0.683099 0.729167 0.820225 0.825 0.895652 1.10606 1.13725 1.21769 1.22727 1.25 1.63889 1.64706 1.66197 1.76238 1.78626 2.11594 2.16529 2.375 2.40458 2.41667 2.48855 2.55455 2.57143 2.60976 2.61654 2.73 2.84211 2.87903 2.92562 2.97115 3.024 3.07059 3.13235 3.26718 3.27368 3.32584 3.3871 3.65556 3.66667 3.69892 3.74783 3.96386 3.96429 3.9781 4.01111 4.03817 4.09286 4.3299 4.33654 4.38372 4.41237 4.53913 4.57241 4.65625 4.67925 4.7305 4.7451 4.89394 5.04348 5.25 5.3697 5.37226 5.38614 5.40217 5.42276 5.66667 5.78571 5.79518 6.06731 6.11304 6.18868 6.22826 6.31683 6.69608 6.80833 6.9505 6.97561 8.74419 9.14407 12.9762 
4710 0.0555556 0.0714286 0.125 0.222222 0.317568 0.322917 0.430894 0.430894 0.469231 0.495652 0.5 0.5625 0.572519 0.626016 0.653595 0.663366 0.683099 0.729167 0.820225 0.825 0.895652 1.10606 1.13725 1.23864 1.25 1.28571 1.63889 1.64706 1.69014 1.76238 1.80153 2.11594 2.16529 2.40278 2.41667 2.45802 2.55455 2.56489 2.62406 2.6748 2.73 2.73913 2.84211 2.91935 2.92562 2.99038 3.064 3.07059 3.17647 3.26718 3.27368 3.32584 3.3871 3.66667 3.67778 3.69892 3.85217 3.96429 3.98795 4.0073 4.01111 4.03817 4.09286 4.3299 4.33654 4.38372 4.57391 4.62069 4.65625 4.67925 4.7305 4.74227 4.7451 4.89394 5.07246 5.37956 5.38614 5.40217 5.41667 5.41818 5.42276 5.66667 5.78571 5.79518 6.09615 6.11304 6.18868 6.22826 6.31683 6.69608 6.85833 6.9505 7.07317 8.74419 9.14407 12.9762 
4810 0.0555556 0.0714286 0.125 0.222222 0.317568 0.322917 0.430894 0.430894 0.469231 0.495652 0.5 0.5625 0.572519 0.626016 0.653595 0.663366 0.683099 0.729167 0.820225 0.825 0.895652 1.10606 1.13725 1.23864 1.25 1.28571 1.63889 1.64706 1.69014 1.76238 1.80916 2.11594 2.16529 2.40278 2.41667 2.49618 2.55455 2.56489 2.64662 2.6748 2.73 2.73913 2.86842 2.92562 3 3.00962 3.09412 3.168 3.17647 3.27368 3.32584 3.3871 3.48855 3.67296 3.67778 3.72043 3.85217 3.96429 3.98795 4.0073 4.03817 4.1 4.14444 4.3299 4.33654 4.38372 4.6087 4.65625 4.66207 4.71698 4.73759 4.74227 4.7451 4.89394 5.08696 5.38614 5.40217 5.41667 5.41818 5.42276 5.48905 5.66667 5.78571 5.79518 6.09615 6.13043 6.22642 6.22826 6.34653 6.69608 6.86667 6.9901 7.07317 8.75581 9.14407 12.9881 
4910 0.0555556 0.0714286 0.125 0.222222 0.317568 0.322917 0.430894 0.430894 0.469231 0.495652 0.5 0.5625 0.580153 0.626016 0.653595 0.663366 0.683099 0.729167 0.820225 0.825 0.895652 1.10606 1.13725 1.23864 1.25 1.28571 1.63889 1.64706 1.71127 1.76238 1.80916 2.11594 2.21488 2.41667 2.47222 2.51908 2.55455 2.58015 2.6748 2.69173 2.73 2.80124 2.86842 2.95868 3 3.09412 3.14423 3.17647 3.184 3.32584 3.33684 3.3871 3.51145 3.67296 3.67778 3.72043 3.85217 3.96429 3.98795 4.0073 4.03817 4.13571 4.14444 4.34615 4.35052 4.43023 4.61739 4.65625 4.71698 4.73103 4.73759 4.74227 4.76471 4.89394 5.13043 5.38614 5.41667 5.41818 5.42391 5.49593 5.50365 5.66667 5.78571 5.79518 6.09615 6.13043 6.22642 6.22826 6.37624 6.71569 6.86667 6.9901 7.08537 8.75581 9.16949 12.9881 
5010 0.0555556 0.0714286 0.125 0.222222 0.317568 0.322917 0.430894 0.430894 0.469231 0.495652 0.5 0.5625 0.580153 0.626016 0.663366 0.729167 0.809859 0.849673 0.875 0.955056 0.965217 1.13725 1.21212 1.25 1.28409 1.28571 1.63889 1.64706 1.72535 1.76238 1.85496 2.11594 2.21488 2.41667 2.5 2.55455 2.59542 2.60305 2.73171 2.7594 2.79 2.81988 2.86842 3 3.16346 3.17647 3.19835 3.2 3.216 3.32584 3.36842 3.3871 3.51145 3.67778 3.67925 3.72043 3.85217 3.96429 3.98795 4.0146 4.03817 4.14444 4.15 4.34615 4.39175 4.43023 4.63478 4.65625 4.73759 4.75172 4.76415 4.76471 4.80412 4.89394 5.13043 5.42391 5.4303 5.45238 5.49593 5.51095 5.63366 5.66667 5.79518 5.83929 6.22642 6.24038 6.25 6.34783 6.37624 6.80392 6.86667 7.0297 7.19512 8.76744 9.20339 13.2262 
5110 0.0555556 0.0714286 0.125 0.222222 0.317568 0.322917 0.430894 0.430894 0.469231 0.495652 0.5 0.580153 0.626016 0.6625 0.663366 0.729167 0.809859 0.849673 0.891667 0.965217 1.13725 1.20225 1.25 1.27273 1.28571 1.42045 1.63889 1.64706 1.76056 1.76238 1.8855 2.11594 2.21488 2.41667 2.5 2.55455 2.60305 2.67176 2.73171 2.7594 2.79 2.85093 2.86842 3 3.17308 3.19835 3.22059 3.232 3.27059 3.32584 3.36842 3.3871 3.51145 3.67778 3.67925 3.75269 3.85217 3.96429 3.98795 4.0365 4.03817 4.14444 4.15 4.34615 4.39175 4.43023 4.65625 4.66087 4.73759 4.75172 4.80189 4.80392 4.80412 4.89394 5.13768 5.42391 5.4303 5.45238 5.54472 5.58394 5.63366 5.66667 5.79518 5.83929 6.25 6.27885 6.33019 6.37624 6.53913 6.86667 6.97059 7.0297 7.20732 8.76744 9.21186 13.2262 
5210 0.0555556 0.0714286 0.125 0.222222 0.317568 0.322917 0.430894 0.430894 0.495652 0.5 0.569231 0.580153 0.6625 0.729167 0.756098 0.809859 0.841584 0.849673 0.891667 0.965217 1.17647 1.25 1.33333 1.44218 1.47191 1.52273 1.63889 1.64706 1.76238 1.77465 1.8855 2.11594 2.21488 2.41667 2.54167 2.57273 2.60305 2.73171 2.76336 2.79 2.79699 2.85093 2.86842 3 3.17308 3.19835 3.248 3.25735 3.27059 3.35955 3.36842 3.39516 3.51145 3.75269 3.8239 3.85556 3.86957 3.96429 3.98795 4.03817 4.09489 4.14444 4.15 4.34615 4.41237 4.43023 4.65625 4.66087 4.76552 4.78723 4.80189 4.80412 4.89394 4.91176 5.13768 5.42391 5.4303 5.47619 5.54472 5.62044 5.63366 5.66667 5.83133 5.83929 6.25 6.31731 6.33019 6.37624 6.6087 6.89167 6.97059 7.0297 7.21951 8.7907 9.21186 13.2262 
5310 0.0555556 0.0714286 0.125 0.222222 0.317568 0.322917 0.430894 0.430894 0.495652 0.5 0.569231 0.580153 0.6625 0.729167 0.756098 0.841584 0.849673 0.891667 0.965217 0.992958 1.17647 1.25 1.35606 1.44218 1.47191 1.56818 1.63889 1.64706 1.76238 1.77465 1.98473 2.11594 2.26446 2.41667 2.54861 2.57273 2.60305 2.79 2.79699 2.80916 2.82114 2.85093 2.86842 3 3.19231 3.20661 3.248 3.25735 3.27059 3.39516 3.42105 3.51145 3.51685 3.75269 3.8239 3.85556 3.86957 3.96429 3.98795 4.03817 4.10949 4.14444 4.16429 4.34615 4.41237 4.43023 4.65625 4.73043 4.76552 4.80189 4.80412 4.82979 4.90152 4.91176 5.15942 5.43478 5.46061 5.47619 5.54472 5.62044 5.63366 5.66667 5.83133 5.83929 6.27174 6.31731 6.37624 6.39623 6.6087 6.90833 6.97059 7.0297 7.21951 8.7907 9.21186 13.25 
5410 0.0555556 0.0714286 0.125 0.222222 0.317568 0.322917 0.430894 0.495652 0.5 0.528455 0.569231 0.580153 0.6625 0.729167 0.756098 0.841584 0.849673 0.925 0.992958 1.13913 1.17647 1.25 1.35606 1.47191 1.48299 1.56818 1.63889 1.64706 1.76238 1.77465 2.07634 2.11594 2.26446 2.41667 2.54861 2.57273 2.60305 2.79 2.80916 2.82707 2.85714 2.86842 2.87805 3 3.19231 3.22314 3.248 3.27059 3.27941 3.40323 3.46316 3.51685 3.58779 3.75269 3.8239 3.85556 3.92174 3.96429 3.98795 4.05344 4.12409 4.14444 4.16429 4.34615 4.41237 4.43023 4.65625 4.73043 4.77241 4.80189 4.80412 4.82979 4.90152 4.91176 5.15942 5.43478 5.46061 5.47619 5.54472 5.63366 5.64964 5.66667 5.83133 5.85714 6.27174 6.37624 6.40566 6.42308 6.70435 6.90833 7 7.0297 7.2439 8.7907 9.21186 13.25 
5510 0.0555556 0.0714286 0.125 0.222222 0.317568 0.322917 0.5 0.528455 0.560976 0.569231 0.580153 0.634783 0.6625 0.729167 0.756098 0.841584 0.849673 0.925 0.992958 1.21569 1.22609 1.25 1.43182 1.47191 1.5102 1.56818 1.63889 1.64706 1.76238 1.77465 2.07634 2.11594 2.26446 2.4375 2.57639 2.60305 2.66364 2.79 2.80916 2.82707 2.86842 2.87805 2.95031 3 3.21154 3.22314 3.28 3.30147 3.30588 3.49474 3.51613 3.51685 3.58779 3.75269 3.86164 3.9 3.92174 3.96429 4 4.05344 4.12409 4.14444 4.16429 4.34615 4.43023 4.43299 4.65625 4.74783 4.77931 4.80189 4.82474 4.82979 4.90152 4.95098 5.16667 5.43478 5.46667 5.47619 5.54472 5.63366 5.66667 5.67883 5.83133 5.85714 6.27174 6.37624 6.43396 6.52885 6.70435 6.90833 7 7.0297 7.29268 8.7907 9.25424 13.25 
5610 0.0555556 0.0714286 0.125 0.222222 0.317568 0.322917 0.5 0.528455 0.560976 0.634783 0.641221 0.653846 0.6625 0.729167 0.756098 0.841584 0.849673 0.925 0.992958 1.21569 1.22609 1.25 1.43182 1.47191 1.5102 1.56818 1.63889 1.64706 1.76238 1.77465 2.07634 2.11594 2.26446 2.44792 2.60305 2.625 2.66364 2.80916 2.82707 2.83 2.86842 2.94309 2.96273 3.01613 3.21154 3.22314 3.296 3.30147 3.32941 3.51579 3.51613 3.51685 3.64885 3.75269 3.86792 3.9 3.94783 3.96429 4 4.05344 4.12409 4.16429 4.17778 4.34615 4.43023 4.43299 4.65625 4.77931 4.7913 4.82474 4.82979 4.83962 4.90152 4.95098 5.19565 5.45652 5.46667 5.47619 5.54472 5.64356 5.66667 5.70803 5.83133 5.85714 6.27174 6.37624 6.43396 6.52885 6.70435 6.90833 7.02941 7.08911 7.29268 8.7907 9.25424 13.25 
5710 0.0555556 0.0714286 0.125 0.222222 0.317568 0.322917 0.5 0.528455 0.560976 0.634783 0.641221 0.653846 0.6625 0.756098 0.833333 0.841584 0.849673 0.925 0.992958 1.21569 1.22609 1.25 1.47191 1.5102 1.57576 1.63636 1.63889 1.64706 1.76238 1.77465 2.07634 2.18841 2.26446 2.44792 2.60305 2.625 2.66364 2.80916 2.84 2.86842 2.89474 2.95122 2.96894 3.01613 3.25 3.28099 3.30147 3.312 3.32941 3.51685 3.54032 3.61053 3.64885 3.77419 3.94783 3.95556 3.96429 3.98113 4 4.05344 4.13869 4.16429 4.17778 4.34615 4.43023 4.4433 4.65625 4.78621 4.81739 4.82474 4.82979 4.85849 4.95098 5.04545 5.19565 5.45652 5.46667 5.5119 5.54472 5.66667 5.68317 5.70803 5.83133 5.85714 6.33696 6.43396 6.43564 6.52885 6.77391 6.90833 7.05882 7.08911 7.34146 8.7907 9.26271 13.25 
5810 0.0555556 0.0714286 0.125 0.222222 0.317568 0.322917 0.5 0.528455 0.560976 0.634783 0.641221 0.653846 0.6625 0.756098 0.841584 0.849673 0.941667 0.992958 1.04167 1.21569 1.23478 1.25 1.47191 1.5102 1.57576 1.63636 1.63889 1.64706 1.76238 1.77465 2.07634 2.19565 2.26446 2.44792 2.61069 2.65972 2.66364 2.81679 2.84 2.86842 2.89474 2.96894 2.98374 3.01613 3.25 3.30147 3.312 3.32941 3.33058 3.51685 3.54032 3.61053 3.64885 3.77419 3.95556 4 4 4.00629 4.03571 4.05344 4.13869 4.16429 4.17778 4.43023 4.4433 4.56731 4.65625 4.78621 4.81739 4.82474 4.82979 4.88679 4.95098 5.06061 5.23913 5.45652 5.46667 5.53571 5.54472 5.66667 5.68317 5.72263 5.83133 5.94643 6.33696 6.45283 6.49505 6.52885 6.8087 6.90833 7.05882 7.08911 7.34146 8.7907 9.26271 13.25 
5910 0.0555556 0.0714286 0.125 0.222222 0.317568 0.322917 0.5 0.528455 0.641221 0.650407 0.6625 0.756098 0.776923 0.817391 0.841584 0.849673 0.941667 1.04167 1.08451 1.22876 1.23478 1.25 1.5102 1.58427 1.62121 1.63636 1.63889 1.64706 1.77465 1.88119 2.10687 2.19565 2.26446 2.44792 2.61069 2.66364 2.68056 2.81679 2.84 2.89474 2.89474 2.98374 3.01242 3.04032 3.25 3.30147 3.312 3.32941 3.33058 3.51685 3.54032 3.61053 3.64885 3.77419 3.95556 4 4 4.00629 4.03571 4.0687 4.13869 4.17778 4.19286 4.43023 4.4433 4.56731 4.65625 4.7931 4.82474 4.82609 4.82979 4.92453 4.95098 5.06061 5.23913 5.45652 5.47879 5.54762 5.56098 5.66667 5.68317 5.72263 5.87952 5.94643 6.33696 6.46226 6.49505 6.52885 6.90833 6.93043 7.05882 7.08911 7.34146 8.86047 9.26271 13.25 
6010 0.0555556 0.0714286 0.125 0.222222 0.322917 0.425676 0.5 0.528455 0.641221 0.650407 0.6625 0.756098 0.817391 0.841584 0.849673 0.853846 0.941667 1.04167 1.08451 1.22876 1.23478 1.25 1.51701 1.58427 1.62121 1.63636 1.63889 1.64706 1.77465 2.0396 2.16031 2.21014 2.26446 2.44792 2.61069 2.66364 2.6875 2.81679 2.89474 2.89474 2.92 3.02484 3.06504 3.08871 3.25 3.30147 3.312 3.32941 3.33058 3.51685 3.54032 3.71579 3.72519 3.78495 3.95556 4 4 4.03571 4.05031 4.0687 4.13869 4.17778 4.19286 4.43023 4.4433 4.56731 4.65625 4.8069 4.82474 4.82609 4.85106 4.92453 4.95098 5.06061 5.26087 5.45652 5.47879 5.54762 5.61789 5.66667 5.68317 5.77372 5.87952 5.94643 6.33696 6.5 6.52885 6.54455 6.90833 6.93043 7.05882 7.08911 7.34146 8.86047 9.26271 13.25 
6110 0.0555556 0.0714286 0.125 0.222222 0.322917 0.425676 0.5 0.641221 0.650407 0.674797 0.73125 0.756098 0.817391 0.841584 0.849673 0.853846 0.941667 1.04167 1.08451 1.23478 1.25 1.29412 1.57143 1.58427 1.63636 1.63889 1.64706 1.67424 1.79577 2.0396 2.16031 2.21014 2.26446 2.55208 2.62595 2.66364 2.70139 2.81679 2.89474 2.89474 2.96 3.04348 3.08871 3.08943 3.25 3.30147 3.32941 3.4 3.41322 3.51685 3.54032 3.71579 3.72519 3.78495 3.95556 4 4.03571 4.05031 4.0687 4.08696 4.13869 4.17778 4.19286 4.43023 4.4433 4.56731 4.8069 4.82474 4.82609 4.85816 4.92453 4.96078 4.96875 5.08333 5.28986 5.45652 5.49697 5.54762 5.63415 5.66667 5.70297 5.78832 5.87952 5.94643 6.33696 6.5 6.54455 6.56731 6.93043 7.05833 7.05882 7.08911 7.34146 8.86047 9.26271 13.5119 
6210 0.0555556 0.0714286 0.125 0.222222 0.322917 0.425676 0.5 0.641221 0.650407 0.674797 0.756098 0.80625 0.817391 0.841584 0.849673 0.853846 0.941667 1.04167 1.08451 1.23478 1.25 1.29412 1.58427 1.59864 1.63636 1.63889 1.64706 1.67424 1.79577 2.0396 2.16031 2.21014 2.27273 2.61458 2.62595 2.70833 2.75455 2.85496 2.89474 2.96 3 3.08871 3.08943 3.15528 3.31618 3.32941 3.4 3.41322 3.46154 3.55056 3.55645 3.74046 3.74737 3.78495 3.97778 4 4.03571 4.07547 4.08696 4.15267 4.16788 4.18889 4.19286 4.43023 4.48454 4.56731 4.8069 4.82609 4.84536 4.87234 4.92453 4.96078 4.96875 5.08333 5.2971 5.45652 5.49697 5.54762 5.63415 5.66667 5.77228 5.78832 5.94643 5.95181 6.3587 6.51887 6.56731 6.58416 6.93043 7.06667 7.08911 7.10784 7.34146 8.88372 9.26271 13.5119 
6310 0.0555556 0.0714286 0.125 0.222222 0.322917 0.425676 0.5 0.641221 0.650407 0.756098 0.80625 0.817391 0.841584 0.849673 0.853846 0.886179 0.975 1.04167 1.22535 1.23478 1.25 1.29412 1.58427 1.59864 1.63889 1.64706 1.67424 1.69318 1.79577 2.0396 2.16794 2.23188 2.27273 2.61458 2.62595 2.75455 2.77778 2.85496 2.89474 2.96 3.01504 3.08871 3.08943 3.16149 3.31618 3.36471 3.41322 3.424 3.53846 3.55056 3.62903 3.74046 3.77895 3.78495 4 4.01111 4.03571 4.07547 4.08696 4.16788 4.18889 4.19286 4.22901 4.43023 4.48454 4.56731 4.8069 4.82609 4.84536 4.87234 4.92453 4.96078 4.96875 5.09091 5.2971 5.45652 5.49697 5.54762 5.65854 5.66667 5.78832 5.85149 5.95181 5.98214 6.3587 6.51887 6.56731 6.58416 6.95652 7.06667 7.10784 7.10891 7.37805 8.88372 9.26271 13.5119 
6410 0.0555556 0.0714286 0.125 0.222222 0.322917 0.425676 0.5 0.641221 0.650407 0.756098 0.80625 0.817391 0.841584 0.853846 0.886179 0.980392 1.00833 1.04167 1.22535 1.23478 1.25 1.29412 1.58427 1.59864 1.63889 1.64706 1.67424 1.69318 1.79577 2.0396 2.16794 2.23188 2.27273 2.63542 2.67176 2.75455 2.77778 2.87023 2.89474 2.96 3.01504 3.08871 3.08943 3.23602 3.35294 3.37647 3.41322 3.424 3.53846 3.55056 3.62903 3.75573 3.77895 3.78495 4 4.03571 4.04444 4.07547 4.08696 4.17518 4.18889 4.19286 4.22901 4.43023 4.48454 4.56731 4.8069 4.82609 4.84536 4.87234 4.9434 4.96875 5.03922 5.09091 5.34783 5.46739 5.49697 5.54762 5.66667 5.69106 5.78832 5.85149 5.98214 6.01205 6.3587 6.54717 6.56731 6.58416 6.96522 7.06667 7.10784 7.10891 7.37805 8.89535 9.26271 13.75 
6510 0.0555556 0.0714286 0.125 0.222222 0.322917 0.425676 0.5 0.641221 0.650407 0.80625 0.817391 0.841584 0.845528 0.853846 0.886179 0.980392 1.04167 1.05833 1.22535 1.23478 1.25 1.30065 1.58427 1.59864 1.63889 1.64706 1.67424 1.69318 1.79577 2.07921 2.16794 2.23188 2.27273 2.70833 2.74046 2.75455 2.79861 2.89474 2.96 2.98473 3.01504 3.08871 3.08943 3.34161 3.37647 3.38971 3.41322 3.424 3.55056 3.56731 3.62903 3.77099 3.77895 3.90323 4.0241 4.03571 4.04444 4.08696 4.11321 4.17518 4.18889 4.20714 4.22901 4.43023 4.48454 4.56731 4.82609 4.82759 4.84536 4.87234 4.9434 4.96875 5.03922 5.10606 5.34783 5.48913 5.49697 5.58333 5.66667 5.78832 5.82114 5.85149 5.98214 6.0241 6.40217 6.54717 6.56731 6.58416 6.96522 7.06667 7.10784 7.10891 7.37805 8.89535 9.26271 13.75 
6610 0.0555556 0.0714286 0.125 0.222222 0.322917 0.425676 0.5 0.650407 0.748092 0.80625 0.817391 0.841584 0.845528 0.853846 0.886179 0.980392 1.04167 1.05833 1.22535 1.23478 1.25 1.30065 1.58427 1.59864 1.63889 1.67424 1.69318 1.76471 1.79577 2.07921 2.16794 2.23188 2.27273 2.70833 2.74046 2.75455 2.79861 2.89474 2.96 2.98473 3.01504 3.10484 3.12195 3.34161 3.37647 3.40441 3.41322 3.424 3.56731 3.58427 3.62903 3.77863 3.77895 3.90323 4.0241 4.04444 4.08696 4.10714 4.11321 4.18889 4.19708 4.22143 4.22901 4.44186 4.48454 4.56731 4.82609 4.83448 4.84536 4.87943 4.9434 4.96875 5.08824 5.10606 5.34783 5.48913 5.49697 5.58333 5.66667 5.82114 5.87591 5.89109 5.98214 6.0241 6.40217 6.58416 6.58491 6.58654 7.01739 7.06667 7.17647 7.19802 7.46341 8.90698 9.26271 13.75 
6710 0.0555556 0.0714286 0.125 0.222222 0.425676 0.5 0.510417 0.650407 0.748092 0.80625 0.817391 0.841584 0.853846 0.886179 0.95122 0.980392 1.04167 1.05833 1.22535 1.24348 1.25 1.30065 1.58427 1.59864 1.63889 1.67424 1.69318 1.76471 1.79577 2.07921 2.16794 2.23188 2.27273 2.72917 2.74046 2.75455 2.8125 2.89474 2.96 2.98473 3.03008 3.10484 3.12195 3.3913 3.4 3.41322 3.41912 3.424 3.56731 3.58427 3.62903 3.77895 3.78626 3.90323 4.0241 4.10714 4.11111 4.12579 4.13043 4.18889 4.19708 4.22143 4.22901 4.44186 4.48454 4.57692 4.82609 4.84536 4.84828 4.89362 4.9434 4.96875 5.11765 5.12879 5.34783 5.49697 5.51087 5.58333 5.66667 5.85366 5.89109 5.90511 5.98214 6.0241 6.40217 6.58416 6.58491 6.65385 7.01739 7.06667 7.19802 7.21569 7.5 8.90698 9.26271 13.75 
6810 0.0555556 0.0714286 0.125 0.222222 0.425676 0.5 0.510417 0.650407 0.748092 0.80625 0.817391 0.853846 0.886179 0.930693 0.95122 0.980392 1.04167 1.05833 1.22535 1.24348 1.25 1.30065 1.58427 1.59864 1.63889 1.70455 1.7197 1.76471 1.80282 2.07921 2.22137 2.23188 2.27273 2.72917 2.75455 2.78626 2.8125 2.89474 2.96 3.0229 3.03008 3.12195 3.12903 3.3913 3.4 3.41322 3.41912 3.424 3.58427 3.59615 3.62903 3.77895 3.83206 3.90323 4.0241 4.10714 4.11111 4.12579 4.13043 4.18889 4.19708 4.22143 4.26718 4.44186 4.50515 4.57692 4.82609 4.84828 4.8866 4.9434 4.96454 4.96875 5.12879 5.14706 5.34783 5.49697 5.51087 5.59524 5.66667 5.85366 5.89109 5.90511 5.98214 6.0241 6.40217 6.58416 6.62264 6.65385 7.06667 7.07826 7.19802 7.27451 7.5 8.90698 9.26271 13.75 
6910 0.0555556 0.0714286 0.125 0.222222 0.425676 0.5 0.510417 0.817391 0.853846 0.870229 0.886179 0.926829 0.95122 0.980392 0.99375 1.0198 1.04167 1.19167 1.22535 1.24348 1.25 1.30065 1.58427 1.59864 1.63889 1.70455 1.7197 1.76471 1.80282 2.07921 2.22137 2.27273 2.27536 2.72917 2.75455 2.78626 2.84722 2.89474 2.97 3.03817 3.04511 3.12195 3.12903 3.4 3.41322 3.44 3.47205 3.55147 3.58427 3.59615 3.62903 3.77895 3.87023 3.91398 4.0241 4.10714 4.11111 4.12579 4.13043 4.18889 4.19708 4.22143 4.31298 4.44186 4.50515 4.57692 4.82609 4.84828 4.9434 4.96454 4.96875 5.01031 5.13636 5.14706 5.34783 5.51515 5.52174 5.60714 5.66667 5.85366 5.91241 5.92079 6.01786 6.04819 6.40217 6.58416 6.62264 6.65385 7.06667 7.07826 7.19802 7.27451 7.5 8.9186 9.26271 13.7857 
7010 0.0555556 0.0714286 0.125 0.222222 0.425676 0.5 0.510417 0.817391 0.853846 0.870229 0.886179 0.926829 0.95122 0.980392 0.99375 1.0198 1.04167 1.19167 1.22535 1.24348 1.25 1.30065 1.58427 1.59864 1.70455 1.70833 1.74242 1.76471 1.8169 2.09901 2.22137 2.27273 2.27536 2.75455 2.77083 2.78626 2.84722 2.89474 2.97 3.03817 3.04511 3.12195 3.12903 3.4 3.44 3.46281 3.47205 3.55147 3.58427 3.61538 3.75 3.77895 3.89313 3.91398 4.0241 4.11111 4.12579 4.14783 4.17857 4.18889 4.22143 4.26277 4.34351 4.44186 4.50515 4.57692 4.82609 4.84828 4.9434 4.96875 4.98582 5.01031 5.13636 5.18627 5.34783 5.52121 5.53261 5.60714 5.66667 5.85366 5.92079 5.9562 6.01786 6.04819 6.40217 6.60396 6.65385 6.67925 7.06667 7.07826 7.19802 7.27451 7.53659 8.9186 9.26271 13.7857 
7110 0.0555556 0.0714286 0.125 0.222222 0.425676 0.5 0.510417 0.853846 0.870229 0.886179 0.926829 0.95122 0.973913 0.99375 1.0198 1.04167 1.13725 1.19167 1.22535 1.24348 1.25 1.30065 1.58427 1.62585 1.70833 1.73864 1.76471 1.76515 1.8169 2.15842 2.23664 2.27273 2.28986 2.75455 2.77083 2.78626 2.84722 2.89474 3 3.04511 3.05344 3.12195 3.12903 3.43529 3.44 3.46281 3.50311 3.55147 3.58427 3.65385 3.75 3.77895 3.89313 3.91398 4.0241 4.11111 4.12579 4.14783 4.17857 4.18889 4.22143 4.26277 4.34351 4.48837 4.50515 4.57692 4.84828 4.85217 4.9434 4.96875 4.98582 5.01031 5.13636 5.18627 5.36957 5.52121 5.53261 5.60714 5.66667 5.86992 5.92079 5.9708 6.01786 6.04819 6.40217 6.63366 6.67925 6.68269 7.06667 7.12174 7.19802 7.27451 7.53659 8.9186 9.26271 13.7857 
7210 0.0555556 0.0714286 0.125 0.222222 0.425676 0.5 0.510417 0.853846 0.870229 0.886179 0.926829 0.95122 0.973913 0.99375 1.0198 1.04167 1.19167 1.24348 1.25 1.2549 1.29577 1.33987 1.58427 1.62585 1.70833 1.73864 1.76471 1.76515 1.8169 2.22772 2.23664 2.27273 2.28986 2.75455 2.77083 2.79389 2.86111 2.89474 3.05 3.06015 3.0916 3.13008 3.1371 3.43529 3.44 3.46281 3.55147 3.58427 3.6087 3.65385 3.79032 3.81053 3.89313 3.91398 4.0241 4.12222 4.12579 4.14783 4.17857 4.22143 4.23333 4.26277 4.35878 4.48837 4.51546 4.57692 4.84828 4.88696 4.96875 4.9717 4.98582 5.01031 5.16667 5.21569 5.36957 5.52121 5.53261 5.60714 5.66667 5.86992 5.92079 5.9708 6.01786 6.04819 6.40217 6.63366 6.67925 6.68269 7.06667 7.13043 7.19802 7.39216 7.53659 8.9186 9.27966 13.7857 
7310 0.0555556 0.0714286 0.125 0.222222 0.425676 0.5 0.510417 0.853846 0.870229 0.886179 0.926829 0.95122 0.973913 0.99375 1.0198 1.04167 1.19167 1.24348 1.25 1.2549 1.29577 1.33987 1.58427 1.64626 1.70833 1.73864 1.76471 1.76515 1.8169 2.22772 2.23664 2.27273 2.28986 2.75455 2.77083 2.79389 2.86111 2.89474 3.05 3.06015 3.0916 3.1371 3.20325 3.47059 3.49587 3.528 3.55147 3.59551 3.6087 3.65385 3.79032 3.81053 3.89313 3.91398 4.0241 4.12222 4.12579 4.14783 4.17857 4.22143 4.23333 4.26277 4.35878 4.48837 4.51546 4.57692 4.84828 4.92174 4.96875 4.98582 5.01031 5.06604 5.17424 5.2549 5.36957 5.52121 5.55435 5.60714 5.66667 5.86992 5.92079 5.9708 6.01786 6.04819 6.40217 6.65347 6.68269 6.73585 7.11667 7.16522 7.21782 7.39216 7.53659 8.9186 9.27966 13.7857 
7410 0.0555556 0.0714286 0.125 0.222222 0.425676 0.5 0.510417 0.853846 0.870229 0.886179 0.926829 0.973913 0.99375 1.0198 1.03252 1.04167 1.2 1.24348 1.25 1.2549 1.29577 1.33987 1.58427 1.70833 1.73864 1.76471 1.76515 1.84507 1.88435 2.22772 2.23664 2.27273 2.54348 2.75455 2.77083 2.80153 2.86111 2.89474 3.06015 3.0916 3.1371 3.16 3.20325 3.47059 3.528 3.54545 3.55147 3.59551 3.65385 3.70807 3.79032 3.83158 3.91398 3.92366 4.0241 4.12222 4.12579 4.14783 4.17857 4.23333 4.23571 4.26277 4.35878 4.48837 4.51546 4.57692 4.84828 4.92174 5 5.01031 5.06604 5.17424 5.21986 5.2549 5.36957 5.52727 5.55435 5.60714 5.66667 5.86992 5.93069 5.9708 6.01786 6.04819 6.40217 6.65347 6.69231 6.73585 7.11667 7.16522 7.21782 7.39216 7.56098 8.9186 9.27966 13.7857 
7510 0.0555556 0.0714286 0.125 0.222222 0.425676 0.5 0.510417 0.853846 0.926829 0.95935 0.961832 0.973913 0.99375 1.0198 1.03252 1.04167 1.2 1.25 1.2549 1.29577 1.33987 1.4 1.58427 1.70833 1.73864 1.76471 1.80303 1.85211 1.91156 2.22772 2.23664 2.27273 2.54348 2.75455 2.77083 2.81679 2.86111 2.89474 3.08271 3.1145 3.1371 3.16 3.20325 3.47059 3.544 3.54545 3.56618 3.59551 3.66346 3.70807 3.79032 3.83158 3.91398 3.94656 4.0241 4.14783 4.15094 4.16667 4.17857 4.23571 4.24444 4.27007 4.35878 4.48837 4.57692 4.57732 4.92174 4.92414 5 5.01031 5.20455 5.21986 5.30392 5.36792 5.38406 5.52727 5.55435 5.63095 5.66667 5.86992 5.93069 5.9708 6.01786 6.04819 6.40217 6.66337 6.69231 6.73585 7.125 7.18261 7.21782 7.39216 7.56098 8.93023 9.28814 13.7857 
7610 0.0555556 0.0714286 0.125 0.222222 0.425676 0.5 0.510417 0.853846 0.926829 0.95935 0.961832 0.973913 0.99375 1.0198 1.03252 1.04167 1.2 1.25 1.2549 1.29577 1.36601 1.4 1.58427 1.73611 1.76471 1.77273 1.81061 1.85211 1.91156 2.22772 2.23664 2.28099 2.54348 2.75455 2.77083 2.83969 2.86806 2.89474 3.08271 3.1145 3.1371 3.19 3.21138 3.47059 3.56618 3.59551 3.64463 3.66346 3.664 3.70807 3.79032 3.83158 3.91398 3.96183 4.0241 4.14783 4.15094 4.16667 4.17857 4.24286 4.27007 4.28889 4.40458 4.48837 4.57692 4.57732 4.92174 4.92414 5 5.01031 5.20455 5.21986 5.30392 5.36792 5.38406 5.55435 5.56364 5.63095 5.66667 5.86992 5.93069 5.9708 6.01786 6.04819 6.40217 6.66337 6.69231 6.73585 7.125 7.2 7.21782 7.41176 7.58537 8.93023 9.30508 13.7857 
7710 0.0555556 0.0714286 0.125 0.222222 0.47973 0.5 0.510417 0.853846 0.926829 0.95935 0.961832 0.973913 0.99375 1.0198 1.03252 1.04167 1.21667 1.25 1.2549 1.29577 1.36601 1.4 1.58427 1.73611 1.76471 1.79545 1.85211 1.85606 1.94558 2.22772 2.27481 2.28099 2.75455 2.77083 2.80435 2.85496 2.89474 3.01389 3.08271 3.19 3.23577 3.24194 3.46565 3.47059 3.56618 3.59551 3.66116 3.66346 3.664 3.70807 3.79032 3.83158 3.91398 3.96947 4.0241 4.14783 4.15094 4.16667 4.17857 4.24286 4.28889 4.34307 4.40458 4.48837 4.57692 4.57732 4.92174 4.92414 5 5.01031 5.20455 5.21986 5.33333 5.36792 5.38406 5.55435 5.63095 5.64242 5.66667 5.86992 5.93069 5.9708 6.01786 6.04819 6.40217 6.67327 6.69231 6.73585 7.14167 7.2 7.21782 7.41176 7.58537 8.93023 9.33898 13.7857 
7810 0.0555556 0.0714286 0.125 0.222222 0.47973 0.5 0.510417 0.853846 0.95935 0.961832 0.973913 0.99375 1.01626 1.03252 1.04167 1.11881 1.21667 1.25 1.2549 1.36601 1.38028 1.4 1.58427 1.73611 1.76471 1.79545 1.85211 1.85606 1.94558 2.28099 2.28713 2.30534 2.75455 2.77083 2.80435 2.85496 2.89474 3.01389 3.08271 3.19 3.23577 3.24194 3.46565 3.47059 3.58824 3.59551 3.664 3.68269 3.68595 3.72671 3.79032 3.83158 3.91398 3.96947 4.0241 4.14783 4.16352 4.17857 4.18889 4.24286 4.28889 4.34307 4.40458 4.48837 4.57692 4.57732 4.92414 4.93913 5 5.01031 5.21212 5.29078 5.33333 5.36792 5.38406 5.55435 5.63095 5.64242 5.66667 5.86992 5.9708 6.01786 6.0297 6.04819 6.40217 6.69231 6.70297 6.74528 7.15 7.21782 7.22609 7.41176 7.58537 8.93023 9.42373 13.7857 
7910 0.0555556 0.0714286 0.125 0.222222 0.47973 0.5 0.510417 0.861538 0.95935 0.973913 0.99375 1.01626 1.03252 1.05344 1.11881 1.20833 1.21667 1.25 1.2549 1.36601 1.38028 1.4 1.58427 1.73611 1.76471 1.85211 1.85606 1.94558 1.96591 2.28713 2.32061 2.43802 2.76364 2.77083 2.80435 2.87786 2.89474 3.02778 3.15789 3.19 3.23577 3.24194 3.47059 3.48092 3.58824 3.59551 3.68269 3.68595 3.704 3.75776 3.79032 3.83158 3.91398 3.96947 4.0241 4.14783 4.17857 4.24286 4.28889 4.28889 4.31447 4.38686 4.40458 4.48837 4.57732 4.79808 4.92414 4.93913 5 5.01031 5.21212 5.29078 5.33333 5.38406 5.42453 5.55435 5.63095 5.64242 5.66667 5.86992 5.9927 6.0297 6.04819 6.14286 6.40217 6.69231 6.70297 6.74528 7.15 7.21782 7.24348 7.41176 7.58537 8.93023 9.42373 13.7857 
8010 0.0555556 0.0714286 0.125 0.222222 0.47973 0.5 0.510417 0.861538 0.95935 0.973913 1.01626 1.03252 1.05 1.05344 1.11881 1.21667 1.25 1.2549 1.34375 1.36601 1.38028 1.4 1.58427 1.73611 1.76471 1.87121 1.88732 1.94558 1.96591 2.28713 2.32824 2.43802 2.77083 2.79091 2.80435 2.87786 2.89474 3.13194 3.15789 3.19 3.23577 3.24194 3.47059 3.51145 3.59551 3.61765 3.704 3.74038 3.75776 3.78512 3.83065 3.83158 3.91398 3.96947 4.0241 4.17857 4.18261 4.26429 4.28889 4.31447 4.32222 4.40146 4.40458 4.48837 4.57732 4.79808 4.94483 4.95652 5 5.01031 5.21212 5.33333 5.37589 5.38406 5.4434 5.55435 5.63095 5.65455 5.66667 5.86992 5.9927 6.0297 6.09639 6.14286 6.40217 6.69231 6.70297 6.79245 7.21782 7.24348 7.25 7.41176 7.60976 8.93023 9.42373 14.3571 
8110 0.0555556 0.0714286 0.125 0.222222 0.47973 0.5 0.510417 0.861538 0.95935 0.973913 1.01626 1.03252 1.05 1.05344 1.11881 1.21667 1.25 1.2549 1.34375 1.36601 1.39437 1.4 1.58427 1.73611 1.76471 1.87121 1.88732 1.95918 1.96591 2.35878 2.43802 2.46535 2.77083 2.8 2.80435 2.87786 2.89474 3.13194 3.18797 3.19 3.25203 3.25806 3.47059 3.51145 3.59551 3.67647 3.712 3.74038 3.75776 3.83065 3.83158 3.91398 3.91736 3.96947 4.0241 4.17857 4.18261 4.26429 4.3 4.31447 4.32222 4.40458 4.41606 4.48837 4.57732 4.79808 4.94483 4.95652 5 5.01031 5.21212 5.33333 5.38406 5.42553 5.4434 5.55435 5.63095 5.66061 5.66667 5.86992 5.9927 6.0297 6.09639 6.14286 6.40217 6.69231 6.70297 6.85849 7.21782 7.25 7.29565 7.41176 7.71951 8.93023 9.42373 14.3571 
8210 0.0555556 0.0714286 0.125 0.222222 0.5 0.510417 0.547297 0.861538 0.95935 0.973913 1.03252 1.05 1.05344 1.11382 1.21667 1.25 1.2549 1.33663 1.34375 1.36601 1.39437 1.46957 1.58427 1.73611 1.88235 1.88732 1.89394 1.96591 2 2.35878 2.44628 2.46535 2.77083 2.8 2.85507 2.89313 2.94737 3.13194 3.18797 3.19 3.25806 3.31707 3.47059 3.51145 3.59551 3.68382 3.736 3.75962 3.7764 3.83065 3.83158 3.91398 3.93388 4 4.0241 4.17857 4.18261 4.26429 4.3 4.31447 4.32222 4.40458 4.41606 4.5814 4.63918 4.79808 4.94483 4.95652 5 5.01031 5.21212 5.33333 5.3913 5.43972 5.4434 5.55435 5.63095 5.66061 5.66667 5.86992 5.9927 6.0297 6.09639 6.14286 6.40217 6.69231 6.70297 6.85849 7.21782 7.25 7.29565 7.41176 7.71951 8.93023 9.42373 14.3571 
8310 0.0555556 0.0714286 0.125 0.222222 0.5 0.510417 0.547297 0.861538 0.95935 0.973913 1.03252 1.11382 1.125 1.19084 1.25 1.25 1.2549 1.33663 1.34375 1.36601 1.39437 1.46957 1.7191 1.73611 1.88235 1.88732 1.89394 1.96591 2.02721 2.35878 2.44628 2.46535 2.77083 2.8 2.85507 2.93893 2.94737 3.13194 3.18797 3.19 3.25806 3.31707 3.47059 3.51145 3.59551 3.736 3.74265 3.75962 3.7764 3.83065 3.83158 3.91398 3.96694 4 4.0241 4.17857 4.18261 4.27857 4.3 4.31447 4.32222 4.40458 4.41606 4.59302 4.65979 4.79808 4.95652 4.97241 5 5.01031 5.21212 5.33333 5.3913 5.43972 5.4434 5.55435 5.63095 5.66061 5.66667 5.86992 5.9927 6.0297 6.09639 6.14286 6.44565 6.70297 6.74038 6.87736 7.21782 7.275 7.33043 7.41176 7.71951 8.93023 9.42373 14.3571 
8410 0.0555556 0.0714286 0.125 0.222222 0.5 0.510417 0.547297 0.861538 0.95935 0.973913 1.11382 1.125 1.17886 1.19084 1.25 1.25 1.2549 1.33663 1.34375 1.36601 1.39437 1.54783 1.7191 1.73611 1.88235 1.89394 1.90141 1.96591 2.03401 2.35878 2.44628 2.46535 2.77083 2.8 2.93893 2.94737 3.05797 3.13194 3.19 3.20301 3.25806 3.31707 3.47059 3.51145 3.59551 3.736 3.74265 3.75962 3.7764 3.83065 3.83158 3.91398 3.96694 4.0241 4.03053 4.17857 4.18261 4.27857 4.32075 4.32222 4.32222 4.41606 4.45038 4.59302 4.68041 4.79808 4.95652 5 5.01031 5.03448 5.28788 5.35294 5.3913 5.4434 5.4539 5.56522 5.63095 5.66061 5.66667 5.86992 6.0219 6.0297 6.14286 6.14458 6.45652 6.70297 6.74038 6.87736 7.21782 7.275 7.33043 7.44118 7.7439 8.93023 9.42373 14.3571 
8510 0.0555556 0.0714286 0.125 0.222222 0.5 0.510417 0.547297 0.861538 0.95935 0.973913 1.11382 1.125 1.17886 1.19084 1.25 1.25 1.2549 1.33663 1.34375 1.36601 1.39437 1.56522 1.7191 1.73611 1.88235 1.95455 1.96591 2 2.06122 2.35878 2.44628 2.46535 2.77083 2.8 2.94737 2.96947 3.05797 3.13194 3.2 3.20301 3.25806 3.31707 3.47059 3.52672 3.59551 3.736 3.76471 3.7764 3.80769 3.83158 3.83871 3.91398 3.97521 4.0241 4.0458 4.17857 4.18261 4.27857 4.32075 4.32222 4.35556 4.41606 4.45038 4.59302 4.68041 4.80769 4.95652 5 5.01031 5.04138 5.31061 5.36275 5.4058 5.4434 5.4539 5.57609 5.63095 5.66061 5.66667 5.91057 6.0219 6.0297 6.14286 6.18072 6.45652 6.70297 6.74038 6.91509 7.21782 7.275 7.33043 7.44118 7.7439 8.93023 9.4322 14.3571 
8610 0.0555556 0.0714286 0.125 0.222222 0.5 0.510417 0.547297 0.95935 0.973913 1 1.12195 1.125 1.17886 1.19084 1.25 1.25 1.2549 1.33663 1.37255 1.39437 1.57292 1.57391 1.7191 1.73611 1.88235 1.96591 2 2.06061 2.06122 2.37405 2.44628 2.46535 2.79167 2.87273 2.94737 2.99237 3.05797 3.13194 3.2 3.21805 3.25806 3.31707 3.50588 3.52672 3.61798 3.736 3.76471 3.7764 3.80769 3.83158 3.83871 3.91398 3.97521 4.0241 4.0458 4.17857 4.18261 4.3 4.33333 4.34591 4.35556 4.41606 4.49618 4.59302 4.68041 4.80769 4.96522 5 5.04124 5.04828 5.31061 5.37255 5.4058 5.4434 5.46809 5.57609 5.63095 5.66061 5.66667 5.9187 6.0219 6.05941 6.14286 6.18072 6.45652 6.70297 6.74038 6.91509 7.21782 7.275 7.33043 7.44118 7.7439 8.94186 9.45763 14.3571 
8710 0.0555556 0.0714286 0.125 0.222222 0.5 0.510417 0.547297 0.95935 0.982609 1.03846 1.125 1.13008 1.17886 1.19084 1.25 1.25 1.2549 1.33663 1.37255 1.39437 1.57292 1.57391 1.7191 1.79167 1.88235 1.96591 2 2.08844 2.10606 2.37405 2.44628 2.49505 2.79167 2.87273 2.94737 3.00763 3.05797 3.13194 3.21805 3.23 3.25806 3.31707 3.50588 3.52672 3.65169 3.736 3.76471 3.78261 3.80769 3.83871 3.88421 3.91398 3.97521 4.0241 4.0458 4.17857 4.18261 4.3 4.33333 4.35556 4.35849 4.43066 4.56489 4.59302 4.68041 4.80769 4.96522 5 5.04124 5.07586 5.31061 5.37255 5.4058 5.4434 5.48227 5.57609 5.64286 5.66667 5.67273 5.9187 6.0292 6.05941 6.14286 6.18072 6.45652 6.73267 6.74038 6.91509 7.21782 7.275 7.33043 7.44118 7.7439 8.94186 9.50847 14.3571 
8810 0.0555556 0.0714286 0.125 0.222222 0.5 0.547297 0.677083 0.95935 0.982609 1.03846 1.125 1.13008 1.17886 1.19084 1.25 1.25 1.26797 1.33663 1.37255 1.39437 1.57391 1.65625 1.7191 1.79167 1.88235 1.96591 2.03521 2.10606 2.10884 2.37405 2.44628 2.49505 2.83333 2.87273 2.94737 3.00763 3.05797 3.13889 3.21805 3.23 3.25806 3.31707 3.50588 3.52672 3.65169 3.736 3.77206 3.78261 3.80769 3.83871 3.88421 3.93548 3.98347 4.0241 4.0458 4.17857 4.18261 4.3 4.33333 4.35556 4.35849 4.43066 4.59302 4.68041 4.79389 4.80769 4.96522 5 5.04124 5.13793 5.34091 5.38235 5.4058 5.45283 5.48227 5.57609 5.64286 5.66667 5.67273 5.95122 6.0292 6.05941 6.14286 6.18072 6.52174 6.73267 6.74038 6.91509 7.21782 7.33043 7.33333 7.47059 7.81707 8.94186 9.50847 14.3571 
8910 0.0555556 0.0714286 0.125 0.222222 0.5 0.547297 0.677083 0.95935 0.982609 1.11538 1.125 1.13008 1.17886 1.19084 1.25 1.25 1.26797 1.33663 1.37255 1.39437 1.57391 1.65625 1.7191 1.79167 1.88235 1.96591 2.03521 2.10606 2.12245 2.37405 2.49505 2.50413 2.83333 2.87273 2.94737 3.00763 3.07246 3.13889 3.21805 3.24 3.25806 3.31707 3.50588 3.52672 3.65169 3.736 3.77206 3.78261 3.80769 3.83871 3.88421 3.93548 3.98347 4.0241 4.0458 4.17857 4.26087 4.3 4.33333 4.35556 4.35849 4.43066 4.60465 4.68041 4.80769 4.82443 4.96522 5 5.04124 5.13793 5.34091 5.38235 5.4058 5.45283 5.48936 5.57609 5.64286 5.66667 5.67273 5.95122 6.0292 6.05941 6.14286 6.20482 6.52174 6.73267 6.74038 6.91509 7.21782 7.33913 7.34167 7.47059 7.82927 8.94186 9.50847 14.8452 
9010 0.0555556 0.0714286 0.125 0.222222 0.5 0.547297 0.677083 0.95935 0.982609 1.11538 1.125 1.13008 1.19084 1.25 1.25 1.26797 1.33663 1.34146 1.37255 1.40141 1.57391 1.65625 1.7191 1.79167 1.88235 1.96591 2.03521 2.10606 2.12245 2.38931 2.49505 2.50413 2.87273 2.875 2.94737 3.00763 3.07246 3.13889 3.22556 3.24 3.25806 3.31707 3.51765 3.52672 3.65169 3.752 3.80769 3.81988 3.83871 3.88421 3.89706 3.93548 4 4.0241 4.0458 4.17857 4.3 4.31304 4.34444 4.35556 4.35849 4.44526 4.60465 4.68041 4.80769 4.82443 4.96522 5 5.04124 5.2 5.34091 5.38235 5.43478 5.45283 5.48936 5.57609 5.65476 5.66667 5.73333 5.95122 6.0365 6.05941 6.17857 6.20482 6.52174 6.73267 6.77885 6.91509 7.23762 7.33913 7.375 7.47059 7.82927 8.97674 9.50847 14.8452 
9110 0.0555556 0.0714286 0.125 0.222222 0.5 0.547297 0.677083 0.95935 0.982609 1.125 1.13008 1.19084 1.19231 1.25 1.25 1.26797 1.33663 1.34959 1.37255 1.40141 1.57391 1.65625 1.7191 1.79167 1.88235 1.97727 2.03521 2.12245 2.12879 2.38931 2.49505 2.50413 2.87273 2.89583 2.94737 3.00763 3.13889 3.2029 3.22556 3.24 3.25806 3.31707 3.51765 3.52672 3.68539 3.752 3.80769 3.81988 3.83871 3.89474 3.89706 3.93548 4 4.0241 4.0458 4.17857 4.3 4.31304 4.34444 4.35556 4.35849 4.44526 4.60465 4.68041 4.80769 4.82443 4.96522 5 5.04124 5.22069 5.35606 5.42157 5.43478 5.45283 5.48936 5.57609 5.65476 5.66667 5.74545 5.95122 6.0365 6.06931 6.17857 6.20482 6.52174 6.73267 6.77885 6.91509 7.27723 7.33913 7.375 7.47059 7.82927 9.03488 9.50847 14.8452 
9210 0.0555556 0.0714286 0.125 0.222222 0.5 0.547297 0.677083 0.95935 0.982609 1.125 1.13008 1.19084 1.19231 1.25 1.25 1.26797 1.33663 1.34959 1.37255 1.40141 1.57391 1.65625 1.7191 1.79167 1.88235 1.97727 2.03521 2.12245 2.13636 2.41221 2.50413 2.53465 2.87273 2.89583 2.94737 3.00763 3.13889 3.2029 3.22556 3.24 3.26613 3.31707 3.51765 3.52672 3.68539 3.752 3.80769 3.81988 3.83871 3.89706 3.91579 3.94624 4.0241 4.03306 4.0687 4.17857 4.3 4.32174 4.35556 4.35849 4.36667 4.45985 4.60465 4.69072 4.80769 4.82443 4.96522 5 5.04124 5.22069 5.35606 5.43478 5.48113 5.48936 5.52941 5.57609 5.66667 5.66667 5.74545 5.95122 6.06931 6.08029 6.17857 6.20482 6.52174 6.73267 6.77885 6.91509 7.28713 7.33913 7.40833 7.47059 7.82927 9.03488 9.50847 14.8571 
9310 0.0555556 0.0714286 0.125 0.222222 0.5 0.547297 0.677083 0.95935 0.982609 1.125 1.13008 1.19084 1.19231 1.25 1.25 1.26797 1.34653 1.34959 1.37255 1.40141 1.57391 1.65625 1.7191 1.79167 1.88235 1.97727 2.04225 2.12245 2.13636 2.41221 2.50413 2.53465 2.87273 2.89583 2.94737 3.00763 3.13889 3.22556 3.24 3.26812 3.29839 3.31707 3.51765 3.52672 3.68539 3.752 3.80769 3.81988 3.8629 3.89706 3.91579 3.94624 4.0241 4.04959 4.08397 4.17857 4.3 4.32174 4.35556 4.35849 4.36667 4.45985 4.60465 4.69072 4.80769 4.83206 4.96522 5 5.04124 5.22069 5.35606 5.43478 5.50355 5.52941 5.5566 5.57609 5.66667 5.66667 5.75152 5.95122 6.06931 6.08029 6.17857 6.20482 6.52174 6.73267 6.77885 6.91509 7.28713 7.33913 7.45833 7.47059 7.82927 9.03488 9.50847 14.8571 
9410 0.0555556 0.0714286 0.125 0.222222 0.5 0.677083 0.695946 0.95935 0.982609 1.125 1.13008 1.19231 1.20611 1.25 1.25 1.26797 1.34653 1.34959 1.37255 1.40141 1.57391 1.65625 1.7191 1.79167 1.88235 1.97727 2.04225 2.12245 2.13636 2.45038 2.50413 2.68317 2.87273 2.91667 2.94737 3.00763 3.14583 3.22556 3.26812 3.28 3.29839 3.31707 3.51765 3.52672 3.68539 3.752 3.80769 3.81988 3.8629 3.89706 3.91579 3.94624 4.0241 4.04959 4.08397 4.17857 4.3 4.34783 4.35556 4.36667 4.37107 4.46715 4.60465 4.69072 4.81731 4.83206 4.96522 5 5.04124 5.25517 5.37121 5.43478 5.52482 5.52941 5.5566 5.57609 5.66667 5.66667 5.75152 5.95122 6.06931 6.08029 6.17857 6.20482 6.52174 6.73267 6.79808 6.91509 7.31683 7.38261 7.45833 7.47059 7.82927 9.03488 9.50847 14.8571 
9510 0.0555556 0.0714286 0.125 0.222222 0.5 0.677083 0.695946 0.95935 1.09565 1.125 1.13008 1.19231 1.20611 1.25 1.25 1.27451 1.34653 1.34959 1.37255 1.45775 1.57391 1.65625 1.7191 1.79167 1.88235 1.97727 2.0493 2.16327 2.17424 2.45038 2.50413 2.79208 2.87273 2.91667 2.94737 3.0229 3.14583 3.22556 3.26812 3.28 3.31707 3.3871 3.51765 3.52672 3.68539 3.752 3.80769 3.81988 3.8629 3.91176 3.91579 3.94624 4.0241 4.04959 4.08397 4.17857 4.3 4.34783 4.35556 4.36667 4.37107 4.46715 4.60465 4.69072 4.81731 4.83206 4.96522 5 5.05155 5.25517 5.37879 5.43478 5.52941 5.53191 5.5566 5.57609 5.66667 5.69048 5.78182 5.96748 6.06931 6.08029 6.17857 6.20482 6.52174 6.73267 6.84615 6.91509 7.31683 7.38261 7.45833 7.47059 7.82927 9.03488 9.50847 14.8571 
9610 0.0555556 0.0714286 0.125 0.222222 0.5 0.677083 0.695946 0.95935 1.09565 1.13008 1.19231 1.20611 1.225 1.25 1.27451 1.325 1.34653 1.34959 1.39216 1.57391 1.59859 1.65625 1.7191 1.79167 1.88235 2.01136 2.0493 2.16327 2.18939 2.45038 2.50413 2.87273 2.91667 2.94737 2.9505 3.0229 3.14583 3.22556 3.28 3.28986 3.3252 3.3871 3.51765 3.52672 3.68539 3.752 3.80769 3.81988 3.8629 3.91579 3.93382 3.94624 4.0241 4.05785 4.08397 4.17857 4.3 4.34783 4.36667 4.37107 4.37778 4.49635 4.61628 4.69072 4.81731 4.83206 4.96522 5.03125 5.05155 5.25517 5.39394 5.43478 5.52941 5.53191 5.5566 5.6087 5.66667 5.69048 5.78182 5.96748 6.06931 6.08029 6.20482 6.23214 6.67391 6.73267 6.89423 6.91509 7.31683 7.38261 7.45833 7.47059 7.82927 9.03488 9.50847 14.8571 
9710 0.0555556 0.0714286 0.125 0.222222 0.5 0.677083 0.695946 0.95935 1.09565 1.13008 1.19231 1.20611 1.225 1.25 1.27451 1.325 1.34653 1.34959 1.39216 1.57391 1.59859 1.65625 1.7191 1.79167 1.88235 2.01136 2.0493 2.16327 2.21212 2.45038 2.50413 2.87273 2.91667 2.94737 2.9505 3.0229 3.20139 3.2406 3.28 3.28986 3.33333 3.45161 3.51765 3.52672 3.68539 3.752 3.81731 3.82609 3.8629 3.93382 3.93684 3.94624 4.07229 4.08264 4.09924 4.17857 4.3 4.34783 4.36667 4.37778 4.39623 4.49635 4.61628 4.69072 4.81731 4.83206 4.96522 5.03125 5.07216 5.26897 5.39394 5.43478 5.53191 5.53922 5.5566 5.61957 5.66667 5.69048 5.8 5.96748 6.06931 6.08759 6.20482 6.23214 6.67391 6.73267 6.89423 6.91509 7.38261 7.38614 7.45833 7.47059 7.84146 9.03488 9.52542 14.8571 
9810 0.0555556 0.0714286 0.125 0.222222 0.5 0.677083 0.695946 0.95935 1.09565 1.13008 1.19231 1.20611 1.225 1.25 1.27451 1.325 1.34653 1.34959 1.39216 1.57391 1.59859 1.65625 1.7191 1.79167 1.88235 2.01136 2.0493 2.16327 2.21212 2.45038 2.50413 2.87273 2.91667 2.94737 2.9505 3.0229 3.20139 3.2406 3.28 3.28986 3.33333 3.45161 3.51765 3.52672 3.68539 3.752 3.81731 3.8629 3.8882 3.93382 3.95699 3.95789 4.07229 4.08264 4.09924 4.17857 4.3 4.34783 4.36667 4.37778 4.39623 4.49635 4.61628 4.70103 4.81731 4.83206 5 5.03125 5.07216 5.26897 5.42424 5.43478 5.5566 5.56028 5.57843 5.61957 5.66667 5.69048 5.8 6 6.06931 6.08759 6.20482 6.25 6.67391 6.78218 6.91346 6.91509 7.38261 7.38614 7.45833 7.47059 7.84146 9.03488 9.63559 14.8571 
9910 0.0555556 0.0714286 0.125 0.222222 0.5 0.677083 0.695946 0.95935 1.09565 1.13008 1.19231 1.20611 1.225 1.25 1.27451 1.325 1.34653 1.34959 1.39216 1.57391 1.59859 1.65625 1.7191 1.79167 1.88235 2.01136 2.0493 2.16327 2.21212 2.45038 2.50413 2.87273 2.94737 2.95833 3.0229 3.20139 3.2406 3.26733 3.28 3.28986 3.34146 3.45161 3.51765 3.52672 3.7191 3.768 3.81731 3.8629 3.8882 3.93382 3.95699 3.95789 4.09091 4.09639 4.09924 4.17857 4.3 4.34783 4.36667 4.38889 4.39623 4.49635 4.61628 4.75258 4.81731 4.83206 5 5.03125 5.07216 5.26897 5.42424 5.43478 5.5566 5.56028 5.57843 5.6413 5.66667 5.69048 5.8 6 6.06931 6.08759 6.20482 6.25 6.67391 6.78218 6.91346 6.91509 7.38614 7.4 7.45833 7.5 7.84146 9.03488 9.63559 14.869 
10010 0.0555556 0.0714286 0.125 0.222222 0.5 0.677083 0.695946 0.95935 1.09565 1.13008 1.19231 1.20611 1.225 1.25 1.27451 1.325 1.34653 1.34959 1.39216 1.57391 1.59859 1.65625 1.7191 1.79167 1.88235 2.01136 2.0493 2.16327 2.21212 2.45038 2.50413 2.87273 2.94737 2.95833 3.0229 3.20139 3.2406 3.26733 3.28 3.28986 3.34146 3.45161 3.51765 3.52672 3.7191 3.768 3.81731 3.8629 3.8882 3.93382 3.95699 3.95789 4.09091 4.09639 4.09924 4.17857 4.3 4.34783 4.36667 4.38889 4.39623 4.49635 4.61628 4.75258 4.81731 4.83206 5 5.03125 5.07216 5.26897 5.42424 5.43478 5.5566 5.56028 5.57843 5.6413 5.66667 5.69048 5.8 6 6.06931 6.08759 6.20482 6.25 6.67391 6.78218 6.91346 6.91509 7.38614 7.4 7.45833 7.5 7.84146 9.03488 9.63559 14.869 

==> figs/graph_generating_scripts/result_box_as.txt <==
10  0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.0714286 0.125 1.16794 3.125 
110 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.27381 0.5 2.25424 
210 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.104167 0.108434 0.125 0.166667 0.176471 0.198113 0.219512 0.27381 0.278261 0.309278 0.321212 0.455285 0.5 0.583942 1 1.24752 2.03125 2.47222 2.74576 
310 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.0645161 0.0727273 0.0784314 0.0833333 0.0909091 0.108434 0.113821 0.115942 0.125 0.156863 0.166667 0.196429 0.197917 0.217391 0.222222 0.244275 0.278261 0.286765 0.295652 0.309278 0.326389 0.330827 0.412121 0.455285 0.494118 0.5 0.544444 0.553459 0.583942 0.627451 0.830189 0.880952 1 1.04878 1.54455 2.03125 2.38614 2.86111 3.78814 
410 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.0162602 0.0555556 0.0714286 0.0727273 0.0909091 0.108434 0.113821 0.125 0.150538 0.156863 0.15942 0.166667 0.168675 0.181159 0.197917 0.222222 0.248227 0.27451 0.278261 0.282443 0.290323 0.295652 0.309278 0.326389 0.330827 0.364964 0.428571 0.433333 0.433824 0.446429 0.455285 0.484848 0.494118 0.5 0.51087 0.544444 0.553459 0.583942 0.830189 1 1.04878 1.45238 1.51961 1.81188 2.03125 2.38614 3.58333 4.07627 
510 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.0108696 0.0162602 0.0408163 0.0555556 0.0566038 0.0576923 0.0714286 0.0714286 0.0909091 0.108434 0.125 0.156863 0.157895 0.157895 0.15942 0.166667 0.181159 0.197917 0.2 0.222222 0.260163 0.27451 0.277108 0.282443 0.290323 0.301075 0.313953 0.364964 0.4 0.402778 0.428571 0.433333 0.433824 0.446429 0.5 0.511278 0.544444 0.568182 0.584906 0.597938 0.611765 0.64539 0.695652 0.699187 0.715328 0.744828 0.869565 0.90303 1.07547 1.15854 1.25 1.71429 1.81188 1.86275 2.1875 2.74257 3.61111 4.10169 
610 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.0108696 0.0162602 0.0408163 0.0428571 0.0521739 0.0555556 0.0576923 0.0588235 0.0714286 0.0714286 0.0909091 0.108911 0.122137 0.125 0.14876 0.156863 0.157895 0.15942 0.169811 0.197917 0.2 0.230769 0.242105 0.246377 0.266667 0.290323 0.312977 0.333333 0.364964 0.387097 0.390244 0.433824 0.46988 0.475 0.5 0.5 0.511278 0.52381 0.53913 0.569767 0.611765 0.633333 0.64539 0.652778 0.699187 0.715328 0.754717 0.8 0.807229 0.871212 0.889655 0.933333 1.07547 1.13043 1.16495 1.25 1.30435 1.54878 1.71429 1.81188 1.90196 3.125 3.25743 4.30556 4.34746 
710 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.0108696 0.0162602 0.0232558 0.0261438 0.0288462 0.0408163 0.0521739 0.0555556 0.0571429 0.0576923 0.0588235 0.0714286 0.0909091 0.125 0.14876 0.156863 0.157895 0.169811 0.198473 0.217391 0.263636 0.266667 0.277228 0.290323 0.326923 0.362319 0.387097 0.40625 0.433824 0.437956 0.455285 0.473684 0.5 0.5 0.519084 0.542169 0.582609 0.633333 0.64539 0.652778 0.662791 0.705882 0.715328 0.758333 0.8 0.807229 0.827068 0.858824 0.894309 0.917241 0.957576 1.00629 1.00758 1.02381 1.21739 1.23711 1.25 1.25 1.37391 1.54717 1.59756 2.01961 2.12871 2.41667 3.37624 3.5 4.34746 4.36111 
810 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.0108696 0.0162602 0.02 0.0232558 0.0261438 0.030303 0.0408163 0.0555556 0.0571429 0.0576923 0.0714286 0.125 0.14876 0.157895 0.169811 0.173077 0.193182 0.222222 0.253623 0.259542 0.277228 0.306452 0.316667 0.33871 0.362319 0.434783 0.437956 0.454545 0.458333 0.473684 0.487805 0.5 0.519084 0.566265 0.571429 0.576923 0.582609 0.639706 0.645161 0.705882 0.77907 0.788889 0.8 0.807229 0.815603 0.823529 0.894118 0.902256 0.917241 0.934307 0.957576 1.00629 1.00758 1.02083 1.04167 1.25 1.25 1.36957 1.3913 1.42268 1.5 1.5122 1.59756 1.62264 2.01961 2.19802 2.41667 3.5 3.52475 4.47222 4.94915 
910 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.0108696 0.0162602 0.02 0.0261438 0.030303 0.0555556 0.0571429 0.0576923 0.0581395 0.0687023 0.0704225 0.0714286 0.122449 0.125 0.157895 0.169811 0.193182 0.222222 0.259542 0.306452 0.311594 0.31405 0.316667 0.316832 0.317308 0.33871 0.362319 0.454545 0.458333 0.473684 0.5 0.519084 0.547445 0.571429 0.634615 0.639706 0.645161 0.658537 0.662651 0.73913 0.77907 0.8 0.823529 0.823529 0.831325 0.955556 0.973913 0.978102 1.02083 1.05517 1.0566 1.06061 1.06767 1.08235 1.11348 1.25 1.28571 1.325 1.5119 1.5122 1.60825 1.61364 1.66981 1.72826 1.73043 1.73171 2.15686 2.20792 2.45238 3.5625 3.71287 4.47222 5.02542 
1010 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.0108696 0.0162602 0.02 0.0261438 0.030303 0.0330579 0.0372671 0.0555556 0.0571429 0.0576923 0.0581395 0.0687023 0.0704225 0.0714286 0.125 0.148515 0.157895 0.183673 0.204545 0.259542 0.283019 0.287582 0.306452 0.31405 0.316667 0.318841 0.362319 0.395161 0.39604 0.454545 0.461538 0.5 0.572917 0.607143 0.634615 0.641221 0.662651 0.713235 0.731183 0.756098 0.773723 0.77907 0.792 0.8 0.843478 0.872549 0.882353 0.927711 0.973913 1.0219 1.06667 1.07547 1.07639 1.10526 1.12121 1.21176 1.25 1.28571 1.325 1.35862 1.36879 1.53571 1.65854 1.67368 1.68939 1.70103 1.73043 1.82075 2.12195 2.20652 2.25743 2.28431 2.80952 3.5625 3.82178 4.47222 5.02542 
1110 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.0108696 0.0162602 0.019802 0.02 0.0261438 0.0347826 0.0372671 0.0449438 0.0555556 0.0571429 0.0576923 0.0581395 0.0661157 0.0687023 0.0714286 0.113636 0.125 0.157895 0.161972 0.183673 0.207921 0.227273 0.287582 0.306452 0.316667 0.318841 0.377358 0.389313 0.395161 0.415842 0.421488 0.434783 0.454545 0.461538 0.5 0.59375 0.698795 0.709924 0.77907 0.784946 0.786765 0.821138 0.821429 0.822222 0.848 0.872549 0.951807 0.973913 1 1.00962 1.06667 1.10526 1.11765 1.18788 1.21176 1.25 1.25694 1.35036 1.39167 1.39286 1.4539 1.45985 1.67368 1.67857 1.70732 1.7197 1.73043 1.74227 1.7673 1.93793 2.12195 2.22826 2.25743 2.28302 2.37255 3.20238 3.5625 4.20792 4.58333 5.0678 
1210 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.0108696 0.0162602 0.019802 0.02 0.0261438 0.0347826 0.0555556 0.0559006 0.0661157 0.0687023 0.0714286 0.0786517 0.1 0.104651 0.105769 0.125 0.157895 0.183673 0.207921 0.227273 0.25 0.260563 0.318841 0.333333 0.366013 0.370968 0.386792 0.395161 0.421488 0.454545 0.463768 0.480769 0.485149 0.5 0.51145 0.59375 0.698795 0.793893 0.795699 0.821429 0.848 0.867647 0.902439 0.963855 1 1.00962 1.02222 1.11765 1.11765 1.13333 1.14286 1.18605 1.2 1.21176 1.24848 1.25 1.375 1.39167 1.4539 1.625 1.63504 1.67368 1.68613 1.69048 1.7197 1.73043 1.74227 1.77987 1.82114 2.0069 2.14634 2.3587 2.40594 2.4902 2.59434 3.20238 4 4.20792 4.58333 5.11017 
1310 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.0108696 0.0162602 0.019802 0.02 0.0261438 0.0347826 0.0406504 0.0555556 0.0559006 0.0661157 0.0687023 0.0714286 0.0786517 0.1 0.104651 0.105769 0.125 0.207921 0.25 0.265306 0.274648 0.284091 0.315789 0.333333 0.34058 0.370968 0.395161 0.405229 0.421488 0.424528 0.454545 0.480769 0.485507 0.5 0.594059 0.614583 0.694656 0.698795 0.793893 0.849462 0.96 0.985294 0.987952 1 1.02222 1.02439 1.09615 1.11765 1.15686 1.18797 1.2 1.2093 1.23529 1.25 1.29565 1.29697 1.375 1.52482 1.53571 1.67368 1.67883 1.68613 1.69048 1.73043 1.76786 1.81061 1.83648 1.86992 2.0069 2.08333 2.14634 2.16495 2.40594 2.47826 2.52941 2.72642 3.2381 4 4.58333 4.68317 5.36441 
1410 0 0 0 0 0 0 0 0 0 0 0 0 0.0108696 0.0162602 0.019802 0.02 0.0206186 0.0229008 0.0243902 0.0261438 0.0347826 0.0406504 0.0555556 0.0687023 0.0714286 0.0786517 0.1 0.10559 0.125 0.125 0.139535 0.207921 0.25 0.265306 0.274648 0.280992 0.284091 0.358333 0.376812 0.405229 0.421488 0.433962 0.467742 0.473684 0.490909 0.5 0.509615 0.564516 0.572464 0.594059 0.614583 0.694656 0.849462 0.86747 0.900763 0.96 1.01205 1.02206 1.04444 1.11765 1.18797 1.2 1.20588 1.2093 1.24706 1.25 1.29565 1.36585 1.3697 1.40278 1.52174 1.52482 1.53571 1.72263 1.73043 1.73077 1.73684 1.75182 1.80357 1.80952 1.81061 1.83648 1.90244 2.04828 2.10833 2.16495 2.2561 2.47826 2.49505 2.55882 2.86792 3.2619 4 4.70297 4.80556 5.36441 
1510 0 0 0 0 0 0 0 0 0 0 0.0108696 0.0162602 0.019802 0.02 0.0229008 0.0243902 0.0261438 0.0307692 0.0347826 0.0406504 0.0416667 0.0555556 0.0714286 0.0786517 0.0824742 0.1 0.125 0.125 0.130435 0.139535 0.160305 0.207921 0.265306 0.284091 0.356061 0.358333 0.376812 0.404959 0.405229 0.415493 0.487603 0.491935 0.5 0.509434 0.509615 0.554545 0.564516 0.572464 0.578947 0.623762 0.694656 0.892473 0.900763 0.927711 0.96 0.979167 1.02206 1.04444 1.07229 1.11765 1.2093 1.25 1.26316 1.28235 1.37778 1.39394 1.41739 1.42157 1.42276 1.42361 1.53571 1.53901 1.55652 1.73077 1.73684 1.75182 1.8 1.83929 1.87591 1.91667 1.96212 2.03774 2.0813 2.12414 2.19167 2.2561 2.47826 2.53465 2.55882 2.73196 3.24528 3.4881 4 4.80556 4.86139 5.41525 
1610 0 0 0 0 0 0 0 0.00763359 0.0140845 0.0162602 0.019802 0.02 0.0229008 0.0243902 0.0261438 0.0307692 0.0347826 0.0406504 0.0416667 0.0543478 0.0555556 0.0714286 0.0763359 0.0786517 0.0824742 0.125 0.125 0.130435 0.142857 0.160305 0.162791 0.292517 0.295455 0.346535 0.356061 0.366667 0.404959 0.424837 0.429577 0.485507 0.491935 0.5 0.53719 0.572464 0.578947 0.590909 0.660377 0.663462 0.733871 0.755725 0.80198 0.892473 0.979167 1 1.02206 1.0229 1.048 1.07229 1.11765 1.14444 1.25 1.28235 1.29323 1.32558 1.37778 1.40606 1.42157 1.50435 1.52846 1.53571 1.53901 1.64583 1.73684 1.74783 1.8 1.81731 1.96212 1.9635 2.03571 2.06289 2.21138 2.21379 2.2561 2.28571 2.29167 2.55446 2.58394 2.63725 2.6413 2.73196 3.24528 3.61905 4 4.80556 4.86139 5.41525 
1710 0 0 0 0 0 0 0 0.00763359 0.0140845 0.0162602 0.019802 0.02 0.0229008 0.0243902 0.0261438 0.0307692 0.0347826 0.0406504 0.0416667 0.0543478 0.0555556 0.0714286 0.0763359 0.0786517 0.0824742 0.125 0.125 0.130435 0.142857 0.162791 0.198473 0.292517 0.386364 0.391667 0.393939 0.425743 0.429577 0.46281 0.470588 0.485507 0.5 0.578512 0.578947 0.594203 0.596774 0.660377 0.733871 0.736364 0.778626 0.778846 0.881188 0.892473 1.01042 1.0229 1.05882 1.06024 1.07229 1.104 1.11765 1.21111 1.25 1.28235 1.39535 1.42157 1.47368 1.48889 1.57143 1.60163 1.60993 1.66087 1.6875 1.73684 1.78261 1.85217 1.86538 1.94545 1.9635 2.03571 2.10692 2.17424 2.22764 2.32143 2.33103 2.45 2.56436 2.63415 2.63725 2.6413 2.71533 2.7732 3.27358 3.66667 4 4.83333 4.86139 5.44068 
1810 0 0 0 0 0 0.00763359 0.0125 0.0162602 0.019802 0.02 0.0224719 0.0243902 0.0261438 0.028169 0.0307692 0.0347826 0.0406504 0.0416667 0.0458015 0.0543478 0.0555556 0.0714286 0.0763359 0.0786517 0.0824742 0.125 0.130435 0.142857 0.174419 0.269231 0.335878 0.367347 0.391667 0.401515 0.425743 0.429577 0.431818 0.470588 0.492754 0.495868 0.5 0.578947 0.594203 0.644628 0.645161 0.669811 0.733871 0.736364 0.778626 0.778846 0.910891 0.935484 1.01042 1.03817 1.05882 1.07229 1.11765 1.136 1.16867 1.21111 1.25 1.28235 1.39535 1.47368 1.48889 1.55882 1.57143 1.60993 1.72917 1.73984 1.76842 1.78261 1.86538 1.94545 1.9635 2.02609 2.03571 2.10692 2.22727 2.28696 2.31707 2.38621 2.45 2.59406 2.69512 2.70588 2.73214 2.86957 2.87591 3.1134 3.40566 3.70238 4.03125 4.86139 4.88889 5.4661 
1910 0 0 0 0 0 0.00763359 0.0125 0.0162602 0.02 0.0224719 0.0243902 0.0261438 0.0307692 0.0347826 0.0406504 0.0416667 0.0458015 0.0555556 0.056338 0.0594059 0.0714286 0.0763359 0.0786517 0.0824742 0.0869565 0.125 0.130435 0.142857 0.174419 0.288462 0.335878 0.401515 0.416667 0.429577 0.431818 0.485149 0.5 0.503268 0.507246 0.557823 0.578947 0.594203 0.669421 0.669811 0.702479 0.733871 0.736364 0.766129 0.778846 0.80916 0.946237 0.980198 1.01042 1.05882 1.07229 1.11765 1.20611 1.208 1.21687 1.23333 1.25 1.28235 1.5 1.56667 1.57143 1.57895 1.61765 1.75887 1.77083 1.81301 1.84211 1.94231 1.9635 1.9697 2.03571 2.04348 2.12579 2.21739 2.22727 2.33913 2.39837 2.41379 2.63333 2.63366 2.69512 2.81373 2.85714 2.87591 2.8913 3.12371 3.70238 3.74528 4.03125 4.86139 4.88889 5.5 
2010 0 0 0 0 0 0.00763359 0.0125 0.0162602 0.02 0.0224719 0.0243902 0.0261438 0.0307692 0.0406504 0.0416667 0.0458015 0.0521739 0.0555556 0.056338 0.0594059 0.0714286 0.0786517 0.0869565 0.122137 0.125 0.142857 0.142857 0.14433 0.174419 0.288462 0.396947 0.401515 0.416667 0.431818 0.457746 0.485149 0.5 0.503268 0.550725 0.578947 0.585034 0.623188 0.745283 0.752066 0.778846 0.809091 0.862903 0.877863 0.942149 0.946237 1.0396 1.11765 1.125 1.18072 1.20611 1.216 1.21687 1.23333 1.25 1.28235 1.48387 1.53488 1.57895 1.61765 1.67857 1.77305 1.79861 1.81301 1.83824 1.88889 1.94231 1.9697 1.9854 2.01053 2.03571 2.04348 2.12579 2.22727 2.26957 2.33913 2.41379 2.47967 2.63333 2.64356 2.89286 2.91463 3.01087 3.13402 3.23529 3.27007 3.70238 3.82075 4.03125 4.86139 4.88889 5.52542 
2110 0 0 0 0 0 0.00763359 0.0125 0.0162602 0.02 0.0224719 0.0243902 0.0261438 0.0307692 0.0406504 0.0416667 0.0521739 0.0555556 0.0594059 0.0610687 0.0704225 0.0714286 0.0786517 0.0869565 0.122137 0.125 0.142857 0.142857 0.14433 0.174419 0.288462 0.40458 0.454545 0.457746 0.466667 0.5 0.503268 0.511364 0.514851 0.550725 0.578947 0.585034 0.623188 0.745283 0.752066 0.778846 0.845455 0.885496 0.895161 0.942149 0.956989 1.0396 1.11765 1.216 1.22137 1.25 1.25301 1.25301 1.25556 1.27083 1.28235 1.53488 1.6371 1.66667 1.66917 1.67857 1.78014 1.83824 1.86179 1.88194 1.88889 1.9697 1.99038 2.01053 2.06569 2.10714 2.18261 2.19497 2.26957 2.33913 2.43448 2.49242 2.5122 2.64356 2.65 2.89286 2.91463 3.01087 3.13402 3.2451 3.41606 3.7619 3.86792 4.09375 4.88889 4.92079 5.5339 
2210 0 0 0 0 0 0.00763359 0.0125 0.0162602 0.02 0.0224719 0.0243902 0.0307692 0.0392157 0.0416667 0.0521739 0.0555556 0.0650407 0.0704225 0.0714286 0.0763359 0.0786517 0.118812 0.125 0.142857 0.14433 0.152174 0.167939 0.186047 0.248447 0.423077 0.457746 0.466667 0.5 0.511364 0.514851 0.526718 0.530303 0.54902 0.565217 0.578947 0.623188 0.707483 0.752066 0.820755 0.845455 0.894231 0.895161 0.984733 0.991736 1.05376 1.06931 1.11765 1.22137 1.25 1.25301 1.25301 1.27083 1.28235 1.296 1.33333 1.65116 1.67669 1.71429 1.71774 1.83824 1.86275 1.93617 1.95935 1.97576 1.97917 2 2.00962 2.01053 2.06569 2.13095 2.20126 2.25217 2.26957 2.41739 2.50758 2.5122 2.65517 2.68317 2.73333 2.89286 3.01087 3.20732 3.2268 3.34314 3.41606 3.84524 3.86792 4.09375 4.91667 4.9901 5.5339 
2310 0 0 0 0 0 0.0125 0.0152672 0.0162602 0.02 0.0224719 0.0243902 0.0392157 0.0416667 0.0521739 0.0555556 0.0615385 0.0650407 0.0714286 0.0763359 0.0786517 0.084507 0.118812 0.125 0.142857 0.152174 0.154639 0.167939 0.186047 0.248447 0.423077 0.466667 0.478873 0.5 0.511364 0.514851 0.530303 0.54902 0.565217 0.572519 0.578947 0.623188 0.741497 0.752066 0.820755 0.863636 0.927419 0.984733 0.991736 1.00962 1.06452 1.06931 1.11765 1.22901 1.25 1.25301 1.25301 1.29412 1.328 1.33333 1.40625 1.7218 1.78226 1.82143 1.86275 1.88235 1.89535 1.99187 1.99394 2.02105 2.0625 2.06569 2.07801 2.08654 2.16667 2.17778 2.20126 2.26957 2.27826 2.52846 2.58261 2.62121 2.70297 2.77241 2.86667 2.96429 3.02174 3.20732 3.24742 3.34314 3.51825 3.84524 4.0283 4.125 4.91667 4.9901 5.5339 
2410 0 0 0 0 0.0125 0.0135135 0.0152672 0.0162602 0.02 0.0224719 0.0243902 0.0392157 0.0416667 0.0521739 0.0555556 0.0615385 0.0650407 0.0714286 0.0763359 0.0786517 0.084507 0.118812 0.125 0.142857 0.152174 0.154639 0.186047 0.21374 0.248447 0.423077 0.5 0.5 0.5 0.511364 0.514851 0.530303 0.54902 0.565217 0.572519 0.644928 0.741497 0.752066 0.815789 0.849057 0.863636 0.927419 0.992366 1.00962 1.06452 1.11765 1.14851 1.17355 1.25 1.25301 1.25301 1.29412 1.29771 1.328 1.33333 1.46875 1.76692 1.80645 1.82143 1.86275 1.89535 2 2.00606 2.0625 2.08029 2.08421 2.08943 2.10577 2.1844 2.19048 2.20126 2.26667 2.26957 2.33043 2.52846 2.62121 2.62609 2.74257 2.86667 3.0069 3.01786 3.02174 3.21951 3.24742 3.34314 3.75912 3.85714 4.0283 4.34375 5.0297 5.13889 5.5339 
2510 0 0 0 0.0125 0.0135135 0.0152672 0.0162602 0.02 0.0224719 0.0243902 0.0392157 0.0416667 0.0520833 0.0521739 0.0555556 0.0615385 0.0650407 0.0714286 0.0763359 0.0786517 0.084507 0.118812 0.125 0.142857 0.154639 0.163043 0.197674 0.21374 0.285714 0.5 0.5 0.509615 0.511364 0.514851 0.530303 0.54902 0.549296 0.565217 0.572519 0.644928 0.785124 0.863946 0.868421 0.886792 0.890909 0.927419 1.00763 1.11765 1.11828 1.13462 1.22772 1.25 1.25301 1.25301 1.28099 1.29412 1.29771 1.33333 1.408 1.46875 1.78195 1.82143 1.86275 1.94186 1.97581 2 2.00606 2.0625 2.08421 2.09489 2.10577 2.14634 2.1844 2.19048 2.26667 2.26957 2.36478 2.48696 2.52846 2.63636 2.64348 2.76238 2.86667 3.01786 3.02174 3.21951 3.24828 3.25773 3.37255 3.75912 3.96429 4.30189 4.34375 5.08911 5.13889 5.55085 
2610 0 0 0 0.0125 0.0135135 0.0152672 0.0162602 0.02 0.0224719 0.0243902 0.0392157 0.0416667 0.0520833 0.0521739 0.0555556 0.0615385 0.0650407 0.0714286 0.0763359 0.0786517 0.084507 0.118812 0.125 0.142857 0.154639 0.163043 0.197674 0.251908 0.285714 0.5 0.508333 0.514851 0.530303 0.548077 0.565217 0.570423 0.581699 0.644928 0.664122 0.681818 0.785124 0.863946 0.886792 0.890909 0.927419 0.947368 1.11765 1.11828 1.14504 1.22772 1.25 1.25301 1.28846 1.29412 1.31298 1.33333 1.42149 1.488 1.48958 1.49398 1.78195 1.86275 1.89286 1.94186 1.97581 2.0303 2.0625 2.09489 2.18269 2.19048 2.19512 2.19858 2.21324 2.26667 2.26957 2.38365 2.52632 2.56911 2.63478 2.66667 2.71304 2.82178 2.89167 3.01786 3.1087 3.31959 3.37255 3.39024 3.53103 3.75912 3.9881 4.30189 4.34375 5.10891 5.13889 5.59322 
2710 0 0 0.0152672 0.0162602 0.0173913 0.02 0.0224719 0.0243902 0.025 0.027027 0.0392157 0.0416667 0.0520833 0.0521739 0.0555556 0.0615385 0.0714286 0.0763359 0.0813008 0.084507 0.118812 0.125 0.142857 0.146067 0.154639 0.163043 0.197674 0.251908 0.335404 0.5 0.548077 0.560606 0.565217 0.574257 0.591667 0.614379 0.633803 0.644928 0.664122 0.693182 0.785124 0.863946 0.886792 0.909091 0.927419 1.11765 1.11828 1.15267 1.18421 1.25 1.25301 1.27723 1.28846 1.29412 1.31298 1.33333 1.488 1.48958 1.49398 1.49587 1.78195 1.86275 1.89286 2.04848 2.05645 2.0625 2.15116 2.21138 2.21324 2.22695 2.2619 2.26957 2.28846 2.38889 2.40252 2.43066 2.52632 2.60163 2.64348 2.67424 2.73913 2.83168 2.89167 3.01786 3.1087 3.31959 3.37255 3.55862 3.85366 3.9881 4.33962 4.34375 4.48905 5.10891 5.13889 5.59322 
2810 0 0 0.0152672 0.0162602 0.0173913 0.02 0.0224719 0.0243902 0.027027 0.0375 0.0392157 0.0416667 0.0520833 0.0555556 0.0615385 0.0695652 0.0714286 0.0763359 0.0813008 0.084507 0.118812 0.125 0.142857 0.146067 0.154639 0.163043 0.209302 0.274809 0.5 0.540373 0.548077 0.560606 0.565217 0.574257 0.591667 0.614379 0.633803 0.644928 0.664122 0.693182 0.793388 0.863946 0.909091 0.927419 1.11765 1.11828 1.15094 1.15267 1.18421 1.25 1.25301 1.27723 1.28846 1.29412 1.31298 1.33333 1.488 1.48958 1.49398 1.56198 1.78195 1.89216 1.89286 2.07273 2.08065 2.125 2.17442 2.21324 2.21951 2.22695 2.28571 2.28696 2.28846 2.38889 2.40252 2.46715 2.53684 2.64348 2.65041 2.7197 2.73913 2.86139 2.89167 3.01786 3.1087 3.38144 3.40196 3.55862 3.89024 3.9881 4.33962 4.34375 4.48905 5.10891 5.13889 5.67797 
2910 0 0 0.0152672 0.0162602 0.0173913 0.02 0.0224719 0.0243902 0.027027 0.0375 0.0392157 0.0416667 0.0520833 0.0555556 0.0615385 0.0714286 0.0763359 0.0813008 0.084507 0.104348 0.118812 0.125 0.142857 0.146067 0.154639 0.163043 0.209302 0.274809 0.5 0.560606 0.567308 0.574257 0.586957 0.633803 0.641667 0.671756 0.693182 0.702899 0.705882 0.867769 0.89441 0.927273 0.927419 0.938776 1.11765 1.13978 1.15094 1.18321 1.18421 1.25 1.27711 1.28846 1.31298 1.31765 1.33333 1.35644 1.488 1.48958 1.56198 1.59036 1.78195 1.91176 1.92857 2.08065 2.09697 2.13194 2.17442 2.21324 2.25203 2.25532 2.28571 2.38889 2.3913 2.44654 2.45192 2.46715 2.53684 2.65041 2.7197 2.73913 2.75652 2.9604 3.08333 3.10714 3.1087 3.42157 3.4433 3.64828 3.92683 4 4.34906 4.40625 4.49635 5.10891 5.13889 5.68644 
3010 0 0 0.0152672 0.0162602 0.0173913 0.02 0.0224719 0.0243902 0.027027 0.0375 0.0392157 0.0416667 0.0520833 0.0555556 0.0615385 0.0714286 0.0763359 0.084507 0.097561 0.104348 0.118812 0.125 0.142857 0.146067 0.173913 0.237113 0.255814 0.343511 0.5 0.574257 0.586957 0.606061 0.625 0.641667 0.671756 0.693182 0.702899 0.705882 0.867769 0.89441 0.927419 0.936364 0.938776 0.971831 1.11765 1.13978 1.18321 1.18421 1.25 1.30769 1.31298 1.31765 1.3253 1.33333 1.36634 1.40566 1.488 1.5 1.56198 1.63855 1.80451 1.91176 1.92857 2.10303 2.14583 2.17442 2.17742 2.21324 2.25203 2.30952 2.34752 2.38889 2.42609 2.44654 2.46715 2.49038 2.53684 2.65041 2.7197 2.77391 2.90435 2.9604 3.08333 3.1087 3.21429 3.44118 3.5567 3.8 3.92683 4.02381 4.39623 4.4375 4.49635 5.10891 5.13889 5.76271 
3110 0 0 0.0152672 0.0173913 0.02 0.0224719 0.0243902 0.027027 0.0375 0.0392157 0.0406504 0.0416667 0.0520833 0.0555556 0.0615385 0.0714286 0.0763359 0.084507 0.097561 0.118812 0.125 0.142857 0.146067 0.156522 0.173913 0.237113 0.267442 0.343511 0.5 0.574257 0.586957 0.606061 0.625 0.641667 0.671756 0.693182 0.702899 0.705882 0.906832 0.917355 0.927419 0.954545 0.971831 0.979592 1.11765 1.13978 1.18321 1.18421 1.25 1.31765 1.33654 1.34351 1.3494 1.35556 1.39604 1.488 1.5 1.5566 1.56198 1.63855 1.83459 1.92157 1.92857 2.10303 2.17442 2.1875 2.21324 2.25203 2.30952 2.32258 2.38889 2.44348 2.46715 2.4717 2.53684 2.60284 2.625 2.65041 2.75 2.77391 2.91304 2.9604 3.13333 3.1413 3.30357 3.44118 3.70103 3.89655 3.92683 4.02381 4.39623 4.4375 4.72263 5.13889 5.18812 5.79661 
3210 0 0 0.0173913 0.02 0.0224719 0.0243902 0.027027 0.0375 0.0392157 0.0416667 0.0458015 0.0520833 0.0555556 0.0615385 0.0714286 0.0763359 0.0813008 0.084507 0.097561 0.118812 0.125 0.142857 0.146067 0.156522 0.173913 0.237113 0.267442 0.343511 0.5 0.574257 0.586957 0.636364 0.666667 0.673077 0.702899 0.738636 0.75817 0.778626 0.906832 0.917355 0.927419 1 1.02817 1.08163 1.11765 1.13978 1.18421 1.19847 1.25 1.33654 1.3494 1.37778 1.42353 1.42574 1.43511 1.5 1.52 1.57547 1.57851 1.66265 1.83459 1.94118 2.03571 2.11515 2.17442 2.20139 2.26016 2.28676 2.30952 2.3871 2.44348 2.46715 2.4717 2.56667 2.61053 2.63462 2.65041 2.68794 2.77391 2.80303 3.11881 3.13043 3.13333 3.15217 3.32143 3.44118 3.70103 3.91724 3.92683 4.03571 4.39623 4.4375 4.75182 5.13889 5.20792 5.81356 
3310 0 0 0.02 0.0224719 0.0243902 0.026087 0.027027 0.0392157 0.0416667 0.0458015 0.0520833 0.0555556 0.0615385 0.0625 0.0714286 0.0763359 0.0813008 0.084507 0.097561 0.118812 0.125 0.142857 0.146067 0.156522 0.173913 0.237113 0.302326 0.358779 0.5 0.574257 0.586957 0.636364 0.673077 0.675 0.702899 0.738636 0.823529 0.89313 0.913043 0.917355 0.927419 1 1.07042 1.09524 1.11765 1.13978 1.18421 1.22901 1.25 1.33654 1.37349 1.37778 1.42574 1.43511 1.43529 1.536 1.55208 1.57547 1.57851 1.78313 1.84962 2.03571 2.07843 2.17442 2.26389 2.28676 2.30952 2.31707 2.46087 2.48387 2.50314 2.53285 2.56667 2.63158 2.64242 2.66346 2.6748 2.77391 2.81818 3.04255 3.12871 3.13043 3.15217 3.26667 3.32143 3.48039 3.70103 3.91724 3.92683 4.04762 4.39623 4.53125 4.75182 5.13889 5.20792 5.85593 
3410 0 0 0.02 0.0224719 0.0243902 0.026087 0.027027 0.0392157 0.0416667 0.0458015 0.0520833 0.0555556 0.0615385 0.0625 0.0714286 0.0763359 0.0813008 0.084507 0.097561 0.118812 0.125 0.142857 0.146067 0.156522 0.173913 0.237113 0.302326 0.358779 0.5 0.574257 0.586957 0.636364 0.673077 0.675 0.738636 0.804348 0.823529 0.89313 0.913043 0.917355 0.927419 1 1.08451 1.11765 1.12925 1.16129 1.18421 1.22901 1.25 1.33654 1.37349 1.37778 1.42574 1.48092 1.48235 1.55208 1.576 1.57851 1.61321 1.80723 1.87218 2.03571 2.07843 2.17442 2.26389 2.28676 2.30952 2.4065 2.51572 2.53285 2.56667 2.58261 2.64242 2.68548 2.74797 2.76923 2.78947 2.81818 3 3.04255 3.12871 3.15217 3.15652 3.29167 3.32143 3.48039 3.75258 3.91724 3.96341 4.04762 4.39623 4.53125 4.85401 5.13889 5.47525 5.86441 
3510 0 0 0.02 0.0224719 0.0243902 0.026087 0.027027 0.0392157 0.0416667 0.0458015 0.0520833 0.0555556 0.0625 0.0714286 0.0763359 0.084507 0.097561 0.097561 0.107692 0.118812 0.125 0.142857 0.146067 0.156522 0.173913 0.237113 0.313953 0.358779 0.5 0.574257 0.601449 0.636364 0.673077 0.675 0.738636 0.804348 0.823529 0.89313 0.913043 0.927419 0.942149 1 1.11765 1.12925 1.17204 1.18421 1.19014 1.25 1.35115 1.37778 1.39759 1.41346 1.48092 1.48235 1.55208 1.56436 1.576 1.61321 1.6281 1.80723 1.87218 2.03571 2.11765 2.18605 2.27083 2.30952 2.4065 2.56604 2.57664 2.57778 2.5913 2.64242 2.64706 2.76923 2.77236 2.79839 2.81818 2.86316 3 3.0922 3.12871 3.15217 3.1913 3.3 3.32143 3.48039 3.76289 3.94483 4.07317 4.08333 4.4434 4.53125 4.86861 5.13889 5.47525 5.88136 
3610 0 0 0.02 0.0224719 0.0243902 0.026087 0.027027 0.0416667 0.0458015 0.0520833 0.0555556 0.0588235 0.0625 0.0714286 0.0763359 0.084507 0.097561 0.097561 0.107692 0.125 0.146067 0.157143 0.158416 0.165217 0.173913 0.237113 0.313953 0.427481 0.5 0.574257 0.608696 0.636364 0.675 0.692308 0.738636 0.818841 0.823529 0.89313 0.913043 0.942149 0.951613 1 1.14286 1.17204 1.18421 1.19718 1.23529 1.25 1.37778 1.38168 1.39759 1.41346 1.48235 1.55208 1.56436 1.57252 1.584 1.61321 1.6281 1.80723 1.87218 2.03571 2.14706 2.18605 2.28472 2.38095 2.4065 2.56604 2.59124 2.62222 2.63478 2.64706 2.66061 2.76923 2.79675 2.79839 2.81818 2.86316 3 3.12057 3.15217 3.24348 3.25743 3.3 3.32143 3.48039 3.76289 4.02759 4.07317 4.08333 4.4434 4.53125 4.86861 5.19444 5.53465 5.88136 
3710 0 0 0.02 0.0224719 0.0243902 0.026087 0.027027 0.0416667 0.0458015 0.0520833 0.0555556 0.0588235 0.0625 0.0714286 0.0763359 0.084507 0.097561 0.097561 0.107692 0.125 0.146067 0.157143 0.158416 0.165217 0.173913 0.237113 0.313953 0.5 0.580153 0.623188 0.663366 0.674242 0.691667 0.692308 0.818841 0.823529 0.829545 0.89313 0.919255 0.942149 0.951613 1 1.14286 1.17204 1.19718 1.23529 1.25 1.34211 1.37778 1.39695 1.39759 1.41346 1.48235 1.57252 1.6 1.61321 1.61386 1.61458 1.6281 1.80723 1.87218 2.03571 2.15686 2.24419 2.28472 2.38095 2.4065 2.56604 2.59124 2.62222 2.66061 2.71324 2.75652 2.80488 2.80645 2.81731 2.81818 2.86316 3 3.15217 3.15603 3.26957 3.27723 3.3 3.32143 3.48039 3.78351 4.10976 4.11034 4.16667 4.59375 4.66981 4.92701 5.19444 5.53465 5.91525 
3810 0 0 0.02 0.0224719 0.0243902 0.026087 0.027027 0.0416667 0.0458015 0.0520833 0.0555556 0.0625 0.0714286 0.0763359 0.084507 0.0849673 0.097561 0.097561 0.115385 0.125 0.146067 0.157143 0.158416 0.165217 0.173913 0.237113 0.337209 0.5 0.580153 0.637681 0.674242 0.683168 0.691667 0.692308 0.823529 0.84058 0.852273 0.916031 0.919255 0.951613 0.958678 1 1.17007 1.17204 1.21127 1.23529 1.25 1.34211 1.37778 1.39695 1.39759 1.41346 1.48235 1.57252 1.6 1.61386 1.61458 1.6281 1.67925 1.86747 1.91729 2.03571 2.16667 2.24419 2.29167 2.38095 2.43902 2.60584 2.64151 2.67879 2.68889 2.72794 2.80488 2.8087 2.81731 2.82258 2.83333 2.87368 3 3.15217 3.15603 3.26957 3.27723 3.32143 3.5 3.5 3.78351 4.16552 4.16667 4.23171 4.59375 4.70755 4.94161 5.19444 5.59406 5.91525 
3910 0 0 0.02 0.0224719 0.026087 0.027027 0.0325203 0.0416667 0.0555556 0.0610687 0.0625 0.0714286 0.084507 0.0849673 0.097561 0.097561 0.104167 0.10687 0.115385 0.125 0.146067 0.157143 0.158416 0.165217 0.173913 0.237113 0.372093 0.5 0.580153 0.637681 0.683168 0.689394 0.691667 0.721154 0.84058 0.843137 0.852273 0.916031 0.919255 0.967742 0.975207 1.00909 1.17007 1.19355 1.21127 1.23529 1.25 1.34211 1.39759 1.4 1.41346 1.45802 1.48235 1.57252 1.6 1.61386 1.61458 1.67925 1.69421 1.90361 1.91729 2.03571 2.26471 2.26744 2.29167 2.38095 2.43902 2.60584 2.65409 2.68485 2.68889 2.82258 2.82353 2.83654 2.84848 2.87368 2.92683 2.98261 3.0087 3.15217 3.19149 3.26957 3.33663 3.33929 3.5 3.63725 3.78351 4.1931 4.22619 4.23171 4.59375 4.72642 4.94161 5.19444 5.59406 5.91525 
4010 0 0.02 0.0224719 0.0337838 0.0416667 0.0555556 0.0610687 0.0650407 0.0695652 0.0714286 0.0833333 0.084507 0.0875 0.0915033 0.097561 0.097561 0.104167 0.10687 0.115385 0.125 0.157143 0.157303 0.158416 0.165217 0.173913 0.237113 0.383721 0.5 0.603053 0.637681 0.683168 0.689394 0.691667 0.75 0.84058 0.852273 0.895425 0.916031 0.919255 0.967742 0.975207 1.01818 1.17007 1.19355 1.21127 1.23529 1.25 1.34211 1.39759 1.4 1.44231 1.45802 1.48235 1.61069 1.61386 1.61458 1.616 1.67925 1.7438 1.90361 1.94737 2.03571 2.26471 2.26744 2.29167 2.38095 2.43902 2.65409 2.68485 2.68613 2.68889 2.82353 2.83654 2.85606 2.87368 2.92683 2.93548 2.98261 3.0087 3.15217 3.21277 3.28696 3.33663 3.33929 3.51667 3.63725 3.78351 4.1931 4.22619 4.2561 4.59375 4.72642 4.94161 5.22222 5.65347 5.91525 
4110 0 0.02 0.0224719 0.0520833 0.0555556 0.0610687 0.0650407 0.0695652 0.0714286 0.0743243 0.0833333 0.09375 0.097561 0.097561 0.104167 0.105634 0.10687 0.115385 0.117647 0.125 0.157143 0.157303 0.158416 0.165217 0.173913 0.237113 0.430233 0.5 0.603053 0.637681 0.683168 0.691667 0.719697 0.75 0.852273 0.862319 0.895425 0.938931 0.944099 0.975207 0.983871 1.04545 1.17007 1.2043 1.21127 1.23529 1.25 1.39759 1.4 1.44231 1.48235 1.48855 1.60526 1.61386 1.61458 1.616 1.63359 1.67925 1.79339 1.90361 1.94737 2.03571 2.26744 2.29167 2.29412 2.38095 2.43902 2.65409 2.68889 2.70909 2.80292 2.82353 2.83654 2.86364 2.87368 2.93548 2.94309 2.98261 3.0087 3.15217 3.24823 3.32174 3.33663 3.39286 3.51667 3.63725 3.78351 4.28966 4.30488 4.32143 4.59375 4.87736 5.0073 5.22222 5.65347 5.92373 
4210 0 0.02 0.0224719 0.0520833 0.0555556 0.0610687 0.0650407 0.0695652 0.0714286 0.0743243 0.0833333 0.09375 0.097561 0.104167 0.105634 0.10687 0.113821 0.115385 0.117647 0.125 0.157143 0.157303 0.158416 0.165217 0.173913 0.237113 0.44186 0.5 0.603053 0.652174 0.719697 0.722772 0.75 0.75 0.852273 0.862319 0.895425 0.938931 0.975207 0.983871 0.993789 1.08182 1.17007 1.2043 1.21127 1.23529 1.25 1.39759 1.4 1.44231 1.48855 1.6 1.60526 1.61386 1.61458 1.65649 1.67925 1.688 1.79339 1.90361 1.94737 2.03571 2.27907 2.29412 2.29861 2.38095 2.44715 2.66667 2.70909 2.77778 2.80292 2.82353 2.83654 2.86364 2.87368 2.93548 2.94309 2.9913 3.0087 3.15217 3.28369 3.33663 3.4087 3.42857 3.575 3.7549 3.78351 4.32143 4.34483 4.37805 4.59375 4.87736 5.0146 5.22222 5.65347 5.92373 
4310 0 0.0224719 0.04 0.0520833 0.0555556 0.0610687 0.0650407 0.0695652 0.0714286 0.0743243 0.0833333 0.09375 0.097561 0.105634 0.113821 0.115385 0.117647 0.125 0.145038 0.145833 0.157143 0.157303 0.158416 0.165217 0.173913 0.237113 0.44186 0.5 0.603053 0.652174 0.719697 0.722772 0.75 0.75 0.869565 0.886364 0.895425 0.969466 0.975207 0.993789 1.00806 1.17007 1.21505 1.22727 1.23529 1.23944 1.25 1.39759 1.46667 1.50382 1.55769 1.6 1.60526 1.61386 1.61458 1.67925 1.728 1.73282 1.79339 1.90361 1.94737 2.14286 2.27907 2.33333 2.38095 2.41176 2.44715 2.66667 2.73333 2.77778 2.83654 2.84559 2.86861 2.90909 2.93548 2.94309 2.96842 3.0087 3.0087 3.15217 3.29078 3.33663 3.4087 3.42857 3.575 3.7549 3.78351 4.34524 4.4069 4.42683 4.59375 4.87736 5.0146 5.22222 5.65347 5.92373 
4410 0 0.0224719 0.04 0.0520833 0.0555556 0.0610687 0.0650407 0.0714286 0.0743243 0.0833333 0.09375 0.097561 0.105634 0.113043 0.113821 0.115385 0.117647 0.125 0.145038 0.145833 0.157143 0.157303 0.158416 0.165217 0.206522 0.237113 0.44186 0.5 0.603053 0.65942 0.722772 0.75 0.766667 0.80303 0.886364 0.895425 0.898551 0.993789 1 1.01527 1.03226 1.18367 1.21505 1.22727 1.23529 1.23944 1.25 1.39759 1.50382 1.57692 1.57778 1.6 1.61386 1.61458 1.65789 1.67925 1.76 1.77863 1.89256 1.94737 1.96386 2.17857 2.27907 2.33333 2.41176 2.44715 2.45238 2.66667 2.73333 2.8 2.83654 2.86765 2.86861 2.94309 2.94697 2.98947 3.0087 3.03478 3.04839 3.15217 3.29078 3.33663 3.43478 3.53571 3.61667 3.7549 3.78351 4.34524 4.42683 4.44828 4.59375 4.87736 5.0146 5.22222 5.69307 5.92373 
4510 0 0.0224719 0.04 0.0520833 0.0555556 0.0610687 0.0650407 0.0714286 0.0743243 0.0833333 0.09375 0.097561 0.105634 0.113043 0.115385 0.117647 0.121951 0.125 0.145038 0.145833 0.157143 0.157303 0.158416 0.165217 0.206522 0.237113 0.44186 0.5 0.603053 0.65942 0.722772 0.75 0.766667 0.80303 0.898551 0.908497 0.943182 0.993789 1 1.03817 1.09677 1.18367 1.21505 1.22727 1.23529 1.23944 1.25 1.39759 1.51145 1.57692 1.6 1.61386 1.63333 1.65789 1.67925 1.77083 1.77863 1.784 1.93388 1.96386 2.03008 2.17857 2.27907 2.33333 2.41176 2.47154 2.5119 2.69182 2.8 2.82424 2.83654 2.88971 2.90511 2.94697 2.98374 2.98947 3.0087 3.03478 3.04839 3.17391 3.33663 3.43478 3.53571 3.56028 3.61667 3.7549 3.78351 4.36905 4.42683 4.47586 4.65625 4.87736 5.0146 5.22222 5.69307 5.92373 
4610 0 0.0224719 0.04 0.0520833 0.0555556 0.0610687 0.0650407 0.0714286 0.0743243 0.0833333 0.09375 0.097561 0.105634 0.115385 0.117647 0.121951 0.125 0.145038 0.145833 0.157143 0.157303 0.158416 0.165217 0.165217 0.206522 0.237113 0.44186 0.5 0.603053 0.65942 0.75 0.782178 0.818182 0.825 0.908497 0.943182 0.956522 0.993789 1 1.06107 1.18367 1.22581 1.22727 1.23529 1.25 1.29577 1.29839 1.39759 1.57252 1.57692 1.62353 1.63333 1.65789 1.69307 1.69811 1.77083 1.8 1.84733 1.95868 1.96386 2.03008 2.17857 2.27907 2.33333 2.45098 2.5119 2.56098 2.7044 2.8 2.82424 2.83654 2.89706 2.9781 2.98374 2.98947 2.99242 3.03478 3.03478 3.04839 3.18478 3.35644 3.46087 3.53571 3.58865 3.66667 3.7549 3.84536 4.36905 4.42683 4.47586 4.65625 4.88679 5.0365 5.22222 5.69307 5.94915 
4710 0 0.0224719 0.04 0.0520833 0.0555556 0.0610687 0.0650407 0.0714286 0.0743243 0.0833333 0.09375 0.097561 0.105634 0.115385 0.117647 0.121951 0.125 0.145038 0.145833 0.157143 0.157303 0.158416 0.165217 0.165217 0.206522 0.237113 0.44186 0.5 0.603053 0.688406 0.75 0.782178 0.818182 0.825 0.908497 0.954545 0.956522 1 1.02484 1.09924 1.22581 1.22727 1.23529 1.25 1.2517 1.3169 1.32258 1.42169 1.57692 1.58779 1.62353 1.63333 1.65789 1.69307 1.69811 1.77083 1.84 1.91603 1.95868 1.96386 2.03759 2.17857 2.27907 2.36111 2.45098 2.5119 2.62602 2.7044 2.82222 2.85577 2.87273 2.92647 2.98374 2.98947 2.99242 3.0073 3.04839 3.06957 3.13913 3.18478 3.35644 3.46087 3.53571 3.58865 3.71667 3.7549 3.84536 4.52414 4.52439 4.53571 4.65625 4.88679 5.0438 5.22222 5.69307 5.94915 
4810 0 0.0224719 0.04 0.0520833 0.0555556 0.0610687 0.0650407 0.0714286 0.0743243 0.0833333 0.09375 0.097561 0.105634 0.115385 0.117647 0.121951 0.125 0.145038 0.145833 0.157143 0.157303 0.158416 0.165217 0.165217 0.206522 0.237113 0.453488 0.5 0.603053 0.688406 0.75 0.782178 0.818182 0.825 0.908497 0.954545 0.956522 1 1.02484 1.12214 1.22727 1.23529 1.23656 1.25 1.2517 1.3169 1.35484 1.42169 1.57692 1.59542 1.63529 1.68421 1.69307 1.7 1.73585 1.77083 1.912 1.91603 1.95868 1.96386 2.06015 2.17857 2.27907 2.36111 2.45098 2.52381 2.62602 2.71069 2.82222 2.87273 2.875 2.92647 2.98374 2.98947 2.99242 3.0073 3.04839 3.10435 3.13913 3.18478 3.39604 3.47826 3.53571 3.59574 3.725 3.7549 3.84536 4.52439 4.53571 4.56552 4.65625 4.92453 5.15328 5.22222 5.72277 5.94915 
4910 0 0.0224719 0.04 0.0520833 0.0555556 0.0610687 0.0650407 0.0714286 0.0743243 0.0833333 0.09375 0.097561 0.105634 0.115385 0.117647 0.121951 0.125 0.145833 0.152672 0.157143 0.157303 0.158416 0.165217 0.165217 0.206522 0.237113 0.453488 0.5 0.603053 0.702899 0.759615 0.782178 0.818182 0.825 0.908497 0.954545 0.956522 1.00826 1.03727 1.12214 1.22727 1.23529 1.23656 1.25 1.2517 1.33099 1.35484 1.42169 1.57692 1.59542 1.63529 1.68421 1.69307 1.7 1.73585 1.77083 1.92366 1.928 1.96386 1.99174 2.10526 2.17857 2.32558 2.39583 2.47059 2.52381 2.62602 2.71069 2.82222 2.87273 2.92647 2.99242 3.0073 3.00962 3.04839 3.05263 3.05691 3.11304 3.13913 3.18478 3.39604 3.47826 3.53571 3.59574 3.725 3.77451 3.86598 4.53571 4.53659 4.63448 4.65625 4.92453 5.16788 5.22222 5.75248 5.97458 
5010 0 0.0224719 0.04 0.0520833 0.0555556 0.0610687 0.0650407 0.0714286 0.0743243 0.0833333 0.09375 0.097561 0.115385 0.121951 0.125 0.145833 0.147887 0.152672 0.158416 0.165217 0.171429 0.176471 0.182609 0.202247 0.206522 0.237113 0.465116 0.5 0.603053 0.702899 0.759615 0.782178 0.858333 0.893939 0.908497 0.956522 1 1.00826 1.03727 1.12214 1.22727 1.23529 1.23656 1.25 1.2517 1.34507 1.35484 1.42169 1.64122 1.68421 1.7 1.70588 1.72115 1.77083 1.78302 1.94059 1.94656 1.96 1.96386 2.17293 2.17857 2.2314 2.32558 2.42361 2.47059 2.55952 2.68293 2.71698 2.82222 2.88485 2.92647 2.99242 3.0146 3.02885 3.04839 3.05691 3.08421 3.13043 3.13913 3.20652 3.43564 3.57143 3.58261 3.59574 3.725 3.86275 3.90722 4.57143 4.64634 4.65517 4.65625 4.92453 5.17518 5.22222 5.75248 6.00847 
5110 0 0.0224719 0.04 0.0520833 0.0555556 0.0610687 0.0650407 0.0714286 0.0743243 0.0833333 0.097561 0.1125 0.115385 0.121951 0.125 0.145833 0.147887 0.152672 0.158416 0.165217 0.171429 0.176471 0.182609 0.206522 0.237113 0.269663 0.465116 0.5 0.603053 0.702899 0.759615 0.782178 0.875 0.908497 0.954545 0.956522 1.00826 1.06832 1.11364 1.15267 1.22727 1.23529 1.25 1.2517 1.26882 1.35484 1.37324 1.42169 1.64885 1.68421 1.7 1.75962 1.77083 1.77647 1.82075 1.94059 1.94656 1.96386 1.976 2.17293 2.17857 2.2314 2.32558 2.42361 2.4902 2.55952 2.68293 2.71698 2.82222 2.88485 2.97059 2.99242 3.0365 3.03846 3.04839 3.08421 3.10569 3.13913 3.14783 3.20652 3.43564 3.57143 3.59574 3.725 3.76522 3.90722 4.02941 4.57143 4.65517 4.65625 4.65854 5.0283 5.22222 5.24818 5.75248 6.01695 
5210 0 0.0224719 0.04 0.0520833 0.0555556 0.0610687 0.0650407 0.0714286 0.0743243 0.0833333 0.1125 0.121951 0.125 0.130081 0.138462 0.145833 0.147887 0.152672 0.165217 0.171429 0.176471 0.182609 0.19802 0.206522 0.237113 0.337079 0.465116 0.5 0.603053 0.702899 0.759615 0.782178 0.875 0.947712 0.956522 1.00826 1.01515 1.06832 1.18182 1.19847 1.22727 1.23529 1.25 1.26882 1.35484 1.38732 1.40816 1.42169 1.64885 1.68421 1.7 1.77083 1.77647 1.79808 1.82075 1.94059 1.94656 1.992 2 2.17857 2.21053 2.2314 2.32558 2.46528 2.55952 2.58824 2.68293 2.85535 2.88485 2.92222 2.99242 3.00735 3.03846 3.05645 3.08421 3.08759 3.10569 3.14783 3.15652 3.20652 3.43564 3.57143 3.64539 3.75 3.83478 3.92784 4.02941 4.59524 4.65625 4.66897 4.67073 5.0283 5.22222 5.28467 5.75248 6.01695 
5310 0 0.04 0.0520833 0.0555556 0.0610687 0.0650407 0.0714286 0.0743243 0.0833333 0.11236 0.1125 0.121951 0.125 0.130081 0.138462 0.145833 0.152672 0.165217 0.171429 0.176056 0.176471 0.182609 0.19802 0.217391 0.237113 0.337079 0.465116 0.5 0.603053 0.710145 0.759615 0.782178 0.875 0.947712 0.956522 1.02479 1.03788 1.06832 1.19847 1.21591 1.22727 1.23529 1.25 1.26882 1.35484 1.38732 1.40816 1.42169 1.68421 1.7 1.74809 1.77083 1.77647 1.79808 1.82075 1.94059 1.94656 1.992 2 2.17857 2.21053 2.23967 2.32558 2.47222 2.58333 2.58824 2.77236 2.85535 2.90909 2.92222 3 3.00735 3.03846 3.05645 3.10219 3.10569 3.13684 3.15652 3.2 3.22826 3.43564 3.57143 3.68794 3.76667 3.83478 3.92784 4.02941 4.59524 4.65625 4.66897 4.67073 5.09434 5.22222 5.28467 5.75248 6.01695 
5410 0 0.04 0.0520833 0.0555556 0.0650407 0.0714286 0.0743243 0.0833333 0.0916031 0.11236 0.1125 0.125 0.130081 0.138462 0.145833 0.152672 0.154472 0.165217 0.171429 0.176056 0.176471 0.19802 0.217391 0.234783 0.237113 0.337079 0.465116 0.5 0.618321 0.710145 0.759615 0.782178 0.908333 0.947712 0.956522 1.02479 1.03788 1.06832 1.19847 1.21591 1.22727 1.23529 1.25 1.26882 1.35484 1.38732 1.42169 1.44898 1.68421 1.7 1.77083 1.77647 1.82075 1.83969 1.90385 1.94059 1.94656 1.992 2 2.17857 2.2406 2.2562 2.32558 2.47222 2.58333 2.58824 2.82927 2.85535 2.90909 2.92222 3 3.02941 3.03846 3.05645 3.10569 3.11679 3.14737 3.17391 3.2 3.22826 3.43564 3.58929 3.68794 3.76667 3.90435 3.92784 4.05882 4.59524 4.65625 4.67586 4.69512 5.09434 5.22222 5.31387 5.75248 6.01695 
5510 0 0.04 0.0520833 0.0555556 0.0714286 0.0743243 0.0833333 0.0916031 0.097561 0.11236 0.1125 0.125 0.130081 0.138462 0.145833 0.152672 0.154472 0.171429 0.176056 0.176471 0.19802 0.2 0.217391 0.252174 0.257732 0.337079 0.465116 0.5 0.618321 0.710145 0.759615 0.782178 0.908333 0.956522 0.96732 1.02479 1.11364 1.16149 1.19847 1.21591 1.23529 1.25 1.26364 1.26882 1.35484 1.38732 1.43373 1.47619 1.68421 1.7 1.78125 1.78824 1.82075 1.83969 1.94059 1.94656 2 2 2.008 2.17857 2.2406 2.2562 2.32558 2.5 2.58333 2.60784 2.82927 2.8805 2.90909 2.96667 3 3.05147 3.05769 3.10569 3.11679 3.15323 3.17391 3.17895 3.21739 3.22826 3.43564 3.58929 3.68794 3.76667 3.90435 3.94845 4.05882 4.59524 4.65625 4.68276 4.7439 5.10377 5.22222 5.32847 5.75248 6.05932 
5610 0 0.0520833 0.0555556 0.07 0.0714286 0.0743243 0.0833333 0.0916031 0.097561 0.11236 0.1125 0.125 0.130081 0.145833 0.154472 0.161538 0.167939 0.171429 0.176056 0.176471 0.19802 0.2 0.217391 0.252174 0.257732 0.337079 0.465116 0.5 0.618321 0.717391 0.759615 0.782178 0.908333 0.956522 0.96732 1.02479 1.11364 1.17391 1.19847 1.21591 1.23529 1.25 1.26364 1.26882 1.37097 1.38732 1.43373 1.47619 1.68421 1.7 1.79167 1.81176 1.83969 1.85849 1.94656 1.9505 2 2 2.024 2.17857 2.2406 2.2562 2.32558 2.54861 2.58333 2.60784 2.8805 2.89431 2.90909 2.96667 3 3.05147 3.05769 3.10569 3.11679 3.15323 3.18261 3.18947 3.22826 3.25217 3.49505 3.58929 3.68794 3.76667 3.90435 3.94845 4.08824 4.59524 4.65625 4.68276 4.7439 5.10377 5.22222 5.35766 5.75248 6.05932 
5710 0 0.0520833 0.0555556 0.07 0.0714286 0.0743243 0.0833333 0.0916031 0.097561 0.11236 0.1125 0.125 0.130081 0.154472 0.161538 0.166667 0.167939 0.171429 0.176056 0.176471 0.19802 0.2 0.217391 0.252174 0.257732 0.337079 0.465116 0.5 0.618321 0.717391 0.759615 0.782178 0.908333 0.96732 0.978261 1.02479 1.17391 1.19847 1.23529 1.25 1.25758 1.26364 1.27273 1.29032 1.37097 1.38732 1.43373 1.47619 1.68421 1.7 1.79167 1.81176 1.83969 1.87736 1.94656 1.9901 2 2 2.04 2.17857 2.29323 2.31405 2.32558 2.54861 2.58333 2.60784 2.90244 2.90909 2.99371 3.01111 3.05147 3.07692 3.10569 3.12879 3.13139 3.17742 3.18261 3.26957 3.28421 3.29348 3.49505 3.58929 3.68794 3.76667 3.95876 3.96522 4.11765 4.63095 4.65625 4.68966 4.79268 5.10377 5.22222 5.35766 5.79208 6.0678 
5810 0 0.0520833 0.0555556 0.07 0.0714286 0.0743243 0.0833333 0.0916031 0.097561 0.11236 0.1125 0.125 0.130081 0.154472 0.161538 0.167939 0.171429 0.176056 0.176471 0.19802 0.2 0.217391 0.229167 0.257732 0.26087 0.337079 0.465116 0.5 0.618321 0.746377 0.782178 0.807692 0.925 0.96732 0.985507 1.02479 1.17391 1.20611 1.23529 1.25 1.25758 1.26364 1.27273 1.29032 1.37097 1.38732 1.43373 1.47619 1.68421 1.7 1.79167 1.81176 1.83969 1.90566 1.9542 1.9901 2 2 2.04 2.25 2.29323 2.32558 2.36364 2.58333 2.58333 2.60784 2.90909 2.93496 3.01111 3.01887 3.05147 3.07692 3.10569 3.13139 3.14394 3.17742 3.23478 3.26957 3.28421 3.29348 3.49505 3.66071 3.68794 3.76667 3.95876 4 4.11765 4.65476 4.65625 4.68966 4.79268 5.12264 5.22222 5.36496 5.83168 6.0678 
5910 0 0.0520833 0.0555556 0.07 0.0714286 0.0743243 0.0833333 0.0916031 0.11236 0.1125 0.121951 0.125 0.130081 0.154472 0.167939 0.176471 0.192308 0.19802 0.2 0.211268 0.217391 0.229167 0.252174 0.257732 0.26087 0.382022 0.5 0.534884 0.633588 0.746377 0.807692 0.841584 0.925 0.980392 0.985507 1.02479 1.17391 1.20611 1.23529 1.25 1.25758 1.26364 1.27273 1.29032 1.38732 1.39516 1.43373 1.47619 1.7 1.71053 1.79167 1.81176 1.87023 1.9434 1.9542 1.9901 2 2.04 2.04819 2.25 2.29323 2.32558 2.36364 2.58333 2.60417 2.60784 2.92121 2.93496 3.01111 3.01887 3.05147 3.07692 3.12195 3.13139 3.14394 3.17742 3.23478 3.27826 3.28421 3.29348 3.49505 3.66071 3.68794 3.76667 3.95876 4.10435 4.11765 4.65625 4.66667 4.69655 4.79268 5.13208 5.22222 5.36496 5.83168 6.0678 
6010 0 0.0520833 0.0555556 0.0714286 0.0833333 0.0916031 0.101351 0.11 0.11236 0.1125 0.121951 0.125 0.130081 0.154472 0.167939 0.176471 0.19802 0.2 0.207692 0.211268 0.217391 0.229167 0.252174 0.257732 0.26087 0.382022 0.5 0.534884 0.633588 0.76087 0.807692 0.881188 0.925 0.980392 1 1.02479 1.18634 1.20611 1.23529 1.25 1.25758 1.26364 1.27273 1.29032 1.38732 1.43373 1.44355 1.48299 1.7 1.71053 1.79167 1.81176 1.92366 1.9434 1.9542 1.9901 2 2.04 2.04819 2.25 2.29323 2.32558 2.36364 2.58333 2.60784 2.61111 2.92121 3.01111 3.01626 3.05147 3.0566 3.07692 3.13139 3.14394 3.17742 3.17886 3.23478 3.27826 3.29348 3.38947 3.49505 3.66071 3.70922 3.76667 3.95876 4.10435 4.11765 4.65625 4.66667 4.71034 4.79268 5.16981 5.22222 5.41606 5.88119 6.0678 
6110 0 0.0520833 0.0555556 0.0714286 0.0833333 0.0916031 0.101351 0.11 0.11236 0.121951 0.125 0.125 0.130081 0.167939 0.176471 0.186992 0.19802 0.2 0.207692 0.211268 0.217391 0.229167 0.252174 0.257732 0.26087 0.382022 0.5 0.534884 0.633588 0.768116 0.807692 0.881188 0.925 1 1.02479 1.02614 1.19876 1.20611 1.23529 1.25 1.26364 1.27273 1.29032 1.31061 1.40141 1.43373 1.44355 1.53741 1.7 1.71053 1.81176 1.89583 1.92366 1.9434 1.96947 2.0099 2.03846 2.04819 2.112 2.25 2.29323 2.32558 2.43802 2.61765 2.625 2.64286 2.93939 3.01111 3.04065 3.05147 3.0566 3.07692 3.13139 3.16667 3.17742 3.19512 3.27826 3.28696 3.29348 3.38947 3.49505 3.66071 3.71631 3.825 3.95876 4.10435 4.11765 4.66667 4.71034 4.79268 4.96875 5.16981 5.22222 5.43066 5.88119 6.0678 
6210 0 0.0520833 0.0555556 0.0714286 0.0833333 0.0916031 0.101351 0.11 0.11236 0.121951 0.125 0.130081 0.14375 0.167939 0.176471 0.186992 0.19802 0.2 0.207692 0.211268 0.217391 0.229167 0.252174 0.26087 0.278351 0.382022 0.5 0.534884 0.687023 0.775362 0.807692 0.881188 0.925 1 1.02614 1.03306 1.22901 1.23529 1.25 1.27273 1.29032 1.3 1.31056 1.31061 1.40141 1.43373 1.44355 1.56463 1.7 1.71053 1.81176 1.92366 1.9434 1.95833 1.96947 2.03846 2.07921 2.112 2.12048 2.25 2.32558 2.3985 2.43802 2.61765 2.63194 2.64286 2.93939 3.03333 3.04065 3.06618 3.08176 3.15328 3.16667 3.19355 3.19512 3.25 3.27826 3.28696 3.31522 3.38947 3.49505 3.66071 3.7305 3.83333 4 4.10435 4.16667 4.66667 4.71034 4.79268 4.96875 5.18868 5.22222 5.43066 5.92079 6.0678 
6310 0 0.0520833 0.0555556 0.0714286 0.0833333 0.0916031 0.101351 0.11 0.11236 0.121951 0.125 0.130081 0.14375 0.167939 0.176471 0.19802 0.2 0.207692 0.217391 0.219512 0.229167 0.239437 0.252174 0.26087 0.278351 0.382022 0.5 0.534884 0.732824 0.775362 0.807692 0.881188 0.958333 1.02174 1.02614 1.03306 1.22901 1.23529 1.25 1.29032 1.3 1.31061 1.31677 1.32955 1.40141 1.43373 1.44355 1.56463 1.7 1.71053 1.83529 1.92366 1.9434 1.95833 1.96947 2.03846 2.12048 2.128 2.15842 2.25 2.32558 2.41353 2.43802 2.61765 2.64286 2.70139 2.93939 3.04065 3.06618 3.06667 3.08176 3.15328 3.17424 3.21951 3.26613 3.27826 3.28696 3.31522 3.32692 3.42105 3.51485 3.69643 3.7305 3.83333 4 4.13043 4.16667 4.66667 4.71034 4.82927 4.96875 5.18868 5.22222 5.43066 5.92079 6.0678 
6410 0 0.0520833 0.0555556 0.0714286 0.0833333 0.0916031 0.101351 0.11 0.11236 0.121951 0.125 0.130081 0.14375 0.167939 0.19802 0.2 0.202614 0.207692 0.217391 0.219512 0.229167 0.239437 0.252174 0.26087 0.278351 0.382022 0.5 0.534884 0.732824 0.782609 0.807692 0.881188 0.991667 1.02174 1.02614 1.03306 1.23529 1.23664 1.25 1.29032 1.3 1.31061 1.32955 1.38509 1.40141 1.43373 1.44355 1.56463 1.7 1.71053 1.84706 1.92366 1.96226 1.96875 2.01527 2.03846 2.128 2.15842 2.18072 2.25 2.32558 2.41353 2.43802 2.67857 2.69608 2.70139 2.93939 3.04065 3.08176 3.1 3.10294 3.16058 3.17424 3.25203 3.26613 3.27826 3.28696 3.31522 3.32692 3.42105 3.51485 3.69643 3.7305 3.83333 4 4.13913 4.16667 4.66667 4.71034 4.82927 4.96875 5.21698 5.22222 5.43066 5.92079 6.0678 
6510 0 0.0520833 0.0555556 0.0714286 0.0833333 0.0916031 0.101351 0.11 0.11236 0.121951 0.125 0.14375 0.154472 0.167939 0.19802 0.2 0.202614 0.207692 0.217391 0.219512 0.229167 0.239437 0.252174 0.26087 0.278351 0.382022 0.5 0.534884 0.732824 0.782609 0.807692 0.920792 1.02174 1.03268 1.03306 1.04167 1.23529 1.25 1.3 1.30534 1.31061 1.32955 1.37634 1.40141 1.44355 1.45783 1.48447 1.56463 1.7 1.71053 1.84706 1.92366 1.96226 2.03125 2.03846 2.08397 2.128 2.15842 2.18072 2.25 2.32558 2.41353 2.43802 2.67857 2.69608 2.72222 2.93939 3.04065 3.1 3.1195 3.13235 3.16058 3.18939 3.26613 3.27826 3.28696 3.35577 3.3587 3.38211 3.42105 3.51485 3.69643 3.7305 3.83333 4 4.13913 4.16667 4.70238 4.73103 4.82927 4.96875 5.21698 5.22222 5.43066 5.92079 6.0678 
6610 0 0.0520833 0.0555556 0.0714286 0.0833333 0.0916031 0.101351 0.11 0.11236 0.121951 0.125 0.14375 0.154472 0.19084 0.19802 0.202614 0.207692 0.214286 0.217391 0.219512 0.229167 0.239437 0.252174 0.26087 0.278351 0.382022 0.5 0.534884 0.732824 0.782609 0.807692 0.920792 1.02174 1.03268 1.03306 1.04167 1.25 1.3 1.30534 1.31061 1.32955 1.35294 1.37634 1.40141 1.45783 1.45968 1.48447 1.56463 1.7 1.71053 1.84706 1.92366 1.96226 2.03125 2.05769 2.08397 2.128 2.18072 2.19802 2.32143 2.33721 2.41353 2.43802 2.67857 2.72222 2.7451 2.93939 3.06504 3.1 3.1195 3.14706 3.18248 3.18939 3.26613 3.27826 3.28696 3.35577 3.3587 3.38211 3.42105 3.60396 3.69643 3.73759 3.83333 4 4.1913 4.23529 4.70238 4.73793 4.87805 4.96875 5.22222 5.25472 5.51825 5.92079 6.0678 
6710 0 0.0555556 0.0714286 0.0833333 0.09375 0.0992366 0.101351 0.11 0.11236 0.121951 0.125 0.14375 0.170732 0.19084 0.19802 0.202614 0.207692 0.214286 0.217391 0.219512 0.229167 0.239437 0.252174 0.269565 0.278351 0.382022 0.5 0.534884 0.732824 0.782609 0.817308 0.920792 1.02174 1.03268 1.03306 1.04167 1.25 1.3 1.30534 1.31061 1.32955 1.35294 1.37634 1.40141 1.45783 1.45968 1.53416 1.56463 1.7 1.71053 1.87059 1.92366 1.96226 2.04167 2.08397 2.125 2.128 2.18072 2.19802 2.32143 2.33721 2.42857 2.43802 2.67857 2.73611 2.77451 2.93939 3.06504 3.13208 3.13333 3.16176 3.18248 3.21212 3.26613 3.27826 3.33043 3.35577 3.3587 3.41463 3.42105 3.60396 3.69643 3.75177 3.83333 4 4.1913 4.27451 4.70238 4.75172 4.91463 4.96875 5.22222 5.25472 5.54745 5.92079 6.0678 
6810 0 0.0555556 0.0714286 0.0833333 0.09375 0.0992366 0.101351 0.11 0.11236 0.121951 0.125 0.14375 0.170732 0.19084 0.202614 0.207692 0.214286 0.217391 0.219512 0.227723 0.229167 0.239437 0.252174 0.269565 0.278351 0.382022 0.5 0.534884 0.755725 0.782609 0.817308 0.920792 1.02174 1.03268 1.03306 1.04167 1.25 1.3 1.32061 1.34091 1.35294 1.35606 1.37634 1.40845 1.45783 1.48387 1.53416 1.56463 1.7 1.71053 1.87059 1.96226 1.96947 2.04167 2.125 2.128 2.12977 2.18072 2.19802 2.32143 2.33721 2.42857 2.43802 2.67857 2.73611 2.80392 2.93939 3.06504 3.13208 3.13333 3.16176 3.18248 3.21212 3.26613 3.27826 3.33043 3.35577 3.3587 3.41463 3.42105 3.60396 3.69643 3.80142 3.83333 4.02062 4.25217 4.33333 4.71429 4.75172 4.91463 4.96875 5.22222 5.29245 5.54745 5.92079 6.0678 
6910 0 0.0555556 0.0714286 0.0833333 0.09375 0.101351 0.11 0.11236 0.122137 0.125 0.170732 0.186992 0.19375 0.202614 0.207692 0.214286 0.217391 0.219512 0.221374 0.229167 0.239437 0.252174 0.257426 0.269565 0.278351 0.382022 0.5 0.534884 0.782609 0.801527 0.817308 0.920792 1.02899 1.03268 1.03306 1.15833 1.25 1.3 1.33588 1.34091 1.35294 1.35606 1.3871 1.40845 1.45783 1.48387 1.55901 1.56463 1.7 1.71053 1.87059 1.96226 1.96947 2.04167 2.125 2.12977 2.144 2.20482 2.22772 2.32143 2.33721 2.43802 2.44361 2.71429 2.77083 2.80392 2.95152 3.06504 3.13208 3.13333 3.18248 3.2197 3.26613 3.27826 3.29412 3.33043 3.35577 3.3587 3.41463 3.42105 3.60396 3.73214 3.80142 3.83333 4.02062 4.25217 4.33333 4.72619 4.75172 4.91463 4.96875 5.22222 5.29245 5.55474 5.92079 6.0678 
7010 0 0.0555556 0.0714286 0.0833333 0.09375 0.101351 0.11 0.11236 0.122137 0.125 0.170732 0.186992 0.19375 0.202614 0.207692 0.214286 0.217391 0.219512 0.221374 0.229167 0.239437 0.252174 0.257426 0.269565 0.278351 0.382022 0.5 0.534884 0.782609 0.816794 0.817308 0.940594 1.02899 1.03268 1.03306 1.15833 1.25 1.3 1.33588 1.34091 1.35294 1.37879 1.3871 1.42254 1.45783 1.48387 1.55901 1.56463 1.7 1.71053 1.87059 1.96226 1.96947 2.08333 2.125 2.12977 2.144 2.20482 2.22772 2.33721 2.39286 2.44361 2.4876 2.71429 2.77083 2.84314 2.95758 3.06504 3.13208 3.13333 3.2197 3.23358 3.27826 3.29412 3.34783 3.3587 3.375 3.3871 3.41463 3.42105 3.60396 3.73214 3.8227 3.83333 4.02062 4.25217 4.33333 4.72619 4.75172 4.95122 4.96875 5.22222 5.34906 5.59854 5.94059 6.0678 
7110 0 0.0555556 0.0714286 0.0833333 0.09375 0.101351 0.11 0.11236 0.122137 0.125 0.170732 0.186992 0.19375 0.207692 0.214286 0.217391 0.219512 0.221374 0.228758 0.229167 0.239437 0.257426 0.269565 0.278351 0.286957 0.382022 0.5 0.534884 0.789855 0.816794 0.817308 0.960396 1.03268 1.03306 1.04348 1.15833 1.25 1.3 1.35115 1.35294 1.36364 1.3871 1.39394 1.42254 1.45783 1.48387 1.59006 1.59184 1.7 1.71053 1.90588 1.96226 1.98473 2.08333 2.12977 2.144 2.15385 2.20482 2.22772 2.38372 2.39286 2.44361 2.4876 2.71429 2.77083 2.84314 2.95758 3.06504 3.13208 3.13333 3.2197 3.23358 3.29412 3.30435 3.34783 3.3587 3.3871 3.41346 3.42105 3.43089 3.60396 3.73214 3.8227 3.83333 4.02062 4.29565 4.33333 4.72619 4.75172 4.95122 4.96875 5.22222 5.34906 5.60584 5.9703 6.0678 
7210 0 0.0555556 0.0714286 0.0833333 0.09375 0.101351 0.11 0.11236 0.122137 0.125 0.170732 0.186992 0.19375 0.207692 0.214286 0.217391 0.219512 0.221374 0.229167 0.253521 0.254902 0.257426 0.269565 0.278351 0.286957 0.382022 0.5 0.534884 0.789855 0.817308 0.832061 1 1.03306 1.04348 1.06536 1.15833 1.25 1.3 1.35294 1.36364 1.37405 1.3871 1.39394 1.42254 1.45783 1.49194 1.59184 1.68944 1.71053 1.72222 1.90588 1.98473 1.99057 2.08333 2.1374 2.144 2.15385 2.20482 2.22772 2.38372 2.39286 2.45865 2.4876 2.71429 2.78472 2.87255 2.95758 3.07317 3.13208 3.14444 3.23358 3.25 3.29412 3.33913 3.34783 3.3587 3.41346 3.42742 3.43089 3.45263 3.60396 3.73214 3.8227 3.83333 4.03093 4.30435 4.45098 4.72619 4.75172 4.95122 4.96875 5.22222 5.34906 5.60584 5.9703 6.08475 
7310 0 0.0555556 0.0714286 0.0833333 0.09375 0.101351 0.11 0.122137 0.123596 0.125 0.170732 0.186992 0.19375 0.207692 0.214286 0.217391 0.219512 0.221374 0.229167 0.253521 0.254902 0.257426 0.269565 0.278351 0.286957 0.382022 0.5 0.534884 0.789855 0.817308 0.832061 1 1.03306 1.04348 1.06536 1.15833 1.25 1.3 1.35294 1.36364 1.37405 1.3871 1.39394 1.42254 1.45783 1.49194 1.61224 1.68944 1.71053 1.72222 1.92941 1.98473 2.08333 2.08491 2.1374 2.15385 2.2 2.20482 2.22772 2.38372 2.39286 2.45865 2.52066 2.71429 2.78472 2.91176 2.95758 3.13208 3.14444 3.14634 3.23358 3.25758 3.29412 3.34783 3.35652 3.3587 3.41346 3.42742 3.43089 3.45263 3.62376 3.73214 3.8227 3.88333 4.03093 4.33913 4.45098 4.72619 4.75172 4.95122 4.96875 5.22222 5.40566 5.60584 5.9901 6.08475 
7410 0 0.0555556 0.0714286 0.0833333 0.09375 0.101351 0.11 0.122137 0.123596 0.125 0.186992 0.186992 0.19375 0.207692 0.214286 0.217391 0.219512 0.221374 0.229167 0.253521 0.254902 0.257426 0.269565 0.278351 0.286957 0.382022 0.5 0.534884 0.789855 0.817308 0.832061 1 1.03306 1.06536 1.10145 1.16667 1.25 1.3 1.35294 1.36364 1.37405 1.3871 1.39394 1.44366 1.45783 1.49194 1.71053 1.72222 1.73913 1.85034 1.92941 1.98473 2.08333 2.08491 2.14504 2.16346 2.2 2.20482 2.22772 2.38372 2.39286 2.45865 2.57025 2.71429 2.78472 2.91176 2.96364 3.13208 3.14444 3.14634 3.23358 3.25758 3.29412 3.34783 3.35652 3.3587 3.41346 3.42742 3.43089 3.45263 3.62376 3.73214 3.88333 4.01418 4.03093 4.33913 4.45098 4.72619 4.75172 4.97561 5 5.22222 5.40566 5.60584 5.9901 6.08475 
7510 0 0.0555556 0.0714286 0.0833333 0.09375 0.101351 0.11 0.122137 0.123596 0.125 0.186992 0.186992 0.19375 0.207692 0.214286 0.217391 0.229167 0.243902 0.251908 0.253521 0.254902 0.257426 0.278351 0.286957 0.304348 0.382022 0.5 0.534884 0.804348 0.817308 0.832061 1 1.03306 1.06536 1.10145 1.16667 1.25 1.3 1.35294 1.36364 1.3871 1.39695 1.43182 1.4507 1.45783 1.49194 1.71053 1.73333 1.73913 1.87755 1.92941 1.98473 2.08333 2.16031 2.16346 2.20482 2.216 2.22772 2.38372 2.38679 2.39286 2.4812 2.57025 2.71429 2.78472 2.96078 2.96364 3.14634 3.15723 3.16667 3.24088 3.28788 3.30882 3.34783 3.35652 3.3587 3.42308 3.42742 3.43089 3.45263 3.62376 3.73214 3.89167 4.01418 4.07216 4.35652 4.45098 4.75 4.82759 4.97561 5 5.22222 5.40566 5.60584 6 6.09322 
7610 0 0.0555556 0.0714286 0.0833333 0.09375 0.101351 0.12 0.122137 0.123596 0.125 0.186992 0.186992 0.19375 0.207692 0.217391 0.221429 0.229167 0.243902 0.251908 0.253521 0.254902 0.257426 0.278351 0.286957 0.304348 0.382022 0.5 0.534884 0.804348 0.817308 0.877863 1 1.04132 1.0915 1.10145 1.16667 1.25 1.3 1.35294 1.38636 1.3871 1.39695 1.43939 1.4507 1.45783 1.49194 1.71053 1.73333 1.73913 1.87755 1.92941 1.98473 2.08333 2.16346 2.18321 2.20482 2.22772 2.256 2.38372 2.38679 2.39286 2.4812 2.66942 2.71429 2.79167 2.96078 3 3.15447 3.15723 3.16667 3.24088 3.28788 3.30882 3.34783 3.35652 3.3587 3.42308 3.42742 3.43089 3.45263 3.62376 3.73214 3.89167 4.01418 4.07216 4.37391 4.47059 4.75 4.82759 5 5 5.22222 5.40566 5.60584 6 6.11017 
7710 0 0.0555556 0.0714286 0.0833333 0.09375 0.114865 0.12 0.122137 0.123596 0.125 0.186992 0.186992 0.19375 0.207692 0.217391 0.221429 0.229167 0.243902 0.251908 0.253521 0.254902 0.257426 0.278351 0.286957 0.304348 0.382022 0.5 0.534884 0.804348 0.817308 0.877863 1 1.04132 1.0915 1.15942 1.18333 1.25 1.3 1.35294 1.3871 1.40909 1.4507 1.45783 1.48485 1.58065 1.71053 1.73333 1.73913 1.74809 1.91156 1.92941 2.01527 2.08333 2.16346 2.19847 2.20482 2.22772 2.256 2.38372 2.38679 2.39286 2.4812 2.68595 2.71429 2.9375 2.9902 3.07879 3.15723 3.16667 3.17886 3.28788 3.30882 3.31387 3.34783 3.35652 3.3587 3.42308 3.42742 3.43089 3.45263 3.62376 3.73214 3.90833 4.01418 4.07216 4.37391 4.47059 4.75 4.82759 5 5 5.22222 5.40566 5.60584 6.0099 6.14407 
7810 0 0.0555556 0.0714286 0.0833333 0.09375 0.114865 0.12 0.122137 0.123596 0.125 0.186992 0.19375 0.207692 0.217391 0.219512 0.221429 0.229167 0.243902 0.251908 0.254902 0.277228 0.278351 0.28169 0.286957 0.304348 0.382022 0.5 0.534884 0.804348 0.817308 0.877863 1.0297 1.04132 1.0915 1.15942 1.18333 1.25 1.3 1.35294 1.3871 1.40909 1.4507 1.45783 1.48485 1.58065 1.71053 1.73333 1.74534 1.74809 1.91156 1.92941 2.0458 2.08333 2.16346 2.19847 2.20482 2.256 2.32673 2.38372 2.38679 2.39286 2.4812 2.71074 2.71429 2.9375 2.9902 3.07879 3.16981 3.17886 3.18889 3.29545 3.31387 3.33088 3.34783 3.3587 3.37391 3.42742 3.43089 3.44231 3.45263 3.62376 3.73214 3.91667 4.05674 4.07216 4.4 4.47059 4.75 4.82759 5 5 5.22222 5.41509 5.60584 6.0396 6.22881 
7910 0 0.0555556 0.0714286 0.0833333 0.09375 0.114865 0.12 0.122137 0.123596 0.125 0.186992 0.19375 0.215385 0.217391 0.219512 0.221429 0.243902 0.254902 0.267176 0.270833 0.277228 0.278351 0.28169 0.286957 0.304348 0.382022 0.5 0.534884 0.804348 0.846154 0.877863 1.0297 1.0915 1.10744 1.15942 1.18333 1.25 1.30909 1.35294 1.3871 1.4507 1.45783 1.48485 1.53409 1.58065 1.71053 1.73333 1.74534 1.76336 1.91156 1.92941 2.06107 2.08333 2.16346 2.20482 2.22137 2.296 2.32673 2.38372 2.39286 2.4434 2.55639 2.71074 2.71429 2.95139 2.9902 3.07879 3.17886 3.28889 3.29545 3.31447 3.33088 3.34783 3.35766 3.3587 3.37391 3.42742 3.43089 3.44231 3.45263 3.62376 3.80357 3.91667 4.05674 4.07216 4.41739 4.47059 4.75 4.82759 5 5 5.22222 5.41509 5.62774 6.0396 6.22881 
8010 0 0.0555556 0.0714286 0.0833333 0.09375 0.114865 0.12 0.122137 0.123596 0.125 0.186992 0.2125 0.215385 0.217391 0.219512 0.221429 0.243902 0.254902 0.267176 0.277228 0.278351 0.28169 0.286957 0.302083 0.304348 0.382022 0.5 0.534884 0.804348 0.846154 0.877863 1.0297 1.0915 1.10744 1.15942 1.18333 1.25 1.33636 1.35294 1.3871 1.45783 1.47887 1.5 1.53409 1.58065 1.71053 1.74534 1.75556 1.77863 1.91156 1.92941 2.0687 2.08333 2.16346 2.22137 2.25301 2.296 2.32673 2.38372 2.39286 2.46226 2.55639 2.78571 2.80992 2.9902 3.05556 3.08485 3.17886 3.28889 3.29545 3.31447 3.3587 3.36029 3.37226 3.38261 3.3913 3.43089 3.45263 3.46774 3.49038 3.62376 3.80357 4 4.07216 4.14184 4.41739 4.47059 4.75 4.84828 5 5.02439 5.22222 5.46226 5.62774 6.0396 6.22881 
8110 0 0.0555556 0.0714286 0.0833333 0.09375 0.114865 0.12 0.122137 0.123596 0.125 0.186992 0.2125 0.215385 0.217391 0.219512 0.221429 0.243902 0.254902 0.267176 0.277228 0.278351 0.286957 0.295775 0.302083 0.304348 0.382022 0.5 0.534884 0.804348 0.846154 0.877863 1.08911 1.0915 1.10744 1.15942 1.18333 1.25 1.33636 1.35294 1.3871 1.45783 1.47887 1.5 1.53409 1.59677 1.71053 1.74534 1.75556 1.77863 1.92517 1.92941 2.08333 2.09924 2.16346 2.22137 2.25301 2.304 2.32673 2.38372 2.39286 2.46226 2.55639 2.78571 2.94215 2.9902 3.05556 3.09091 3.19512 3.29545 3.3 3.31447 3.3587 3.38261 3.38686 3.3913 3.40441 3.43089 3.45263 3.46774 3.49038 3.62376 3.80357 4 4.07216 4.1773 4.45217 4.47059 4.75 4.84828 5 5.08537 5.22222 5.5283 5.62774 6.0396 6.22881 
8210 0 0.0555556 0.0714286 0.0833333 0.09375 0.12 0.123596 0.125 0.128378 0.152672 0.186992 0.2125 0.215385 0.217391 0.221429 0.243902 0.252033 0.254902 0.267176 0.278351 0.286957 0.295775 0.302083 0.321739 0.336634 0.382022 0.5 0.534884 0.804348 0.846154 0.877863 1.08911 1.0915 1.1157 1.18333 1.21014 1.25 1.33636 1.3871 1.45783 1.47059 1.47887 1.51515 1.53409 1.59677 1.71053 1.75556 1.75776 1.77863 1.92941 1.96599 2.08333 2.09924 2.16346 2.23664 2.25301 2.32673 2.328 2.39286 2.46226 2.47674 2.55639 2.78571 2.95868 2.9902 3.05556 3.09091 3.26016 3.29545 3.3 3.31447 3.3587 3.38261 3.38686 3.3913 3.41176 3.43089 3.45263 3.46774 3.50962 3.62376 3.80357 4 4.13402 4.19149 4.45217 4.47059 4.75 4.84828 5 5.08537 5.22222 5.5283 5.62774 6.0396 6.22881 
8310 0 0.0555556 0.0714286 0.0833333 0.09375 0.12 0.123596 0.125 0.128378 0.152672 0.186992 0.215385 0.217391 0.221429 0.23125 0.243902 0.252033 0.254902 0.278351 0.286957 0.295775 0.29771 0.302083 0.321739 0.336634 0.426966 0.5 0.534884 0.804348 0.846154 0.877863 1.08911 1.0915 1.1157 1.20833 1.21014 1.25 1.33636 1.3871 1.45783 1.47059 1.47887 1.51515 1.53409 1.59677 1.71053 1.75556 1.75776 1.77863 1.92941 1.9932 2.08333 2.09924 2.21154 2.25301 2.28244 2.32673 2.328 2.39286 2.46226 2.47674 2.55639 2.78571 2.9902 2.99174 3.05556 3.09091 3.26016 3.29545 3.3 3.31447 3.38261 3.38686 3.3913 3.40217 3.43089 3.45263 3.46774 3.47059 3.50962 3.62376 3.80357 4.025 4.15464 4.19149 4.47059 4.48696 4.75 4.87586 5 5.08537 5.22222 5.54717 5.62774 6.0396 6.22881 
8410 0 0.0555556 0.0714286 0.0833333 0.09375 0.12 0.123596 0.125 0.128378 0.152672 0.215385 0.217391 0.219512 0.221429 0.23125 0.243902 0.252033 0.254902 0.278351 0.286957 0.295775 0.29771 0.302083 0.336634 0.33913 0.426966 0.5 0.534884 0.804348 0.846154 0.908397 1.08911 1.0915 1.1157 1.20833 1.25 1.2971 1.33636 1.3871 1.45783 1.47059 1.49296 1.51515 1.53409 1.59677 1.71053 1.75556 1.75776 1.77863 1.92941 2 2.08333 2.09924 2.21154 2.28244 2.3012 2.32673 2.328 2.39286 2.46226 2.47674 2.56391 2.78571 2.99174 3.0098 3.05556 3.09091 3.26016 3.32075 3.32222 3.37121 3.38261 3.38686 3.3913 3.41304 3.43089 3.45263 3.46774 3.47059 3.50962 3.62376 3.80357 4.025 4.17526 4.20567 4.48696 4.5 4.75 4.93793 5 5.10976 5.22222 5.54717 5.65693 6.0396 6.22881 
8510 0 0.0555556 0.0714286 0.0833333 0.09375 0.123596 0.125 0.128378 0.13 0.152672 0.215385 0.217391 0.219512 0.221429 0.23125 0.243902 0.252033 0.254902 0.278351 0.286957 0.295775 0.29771 0.302083 0.336634 0.356522 0.426966 0.5 0.534884 0.818841 0.855769 0.908397 1.08911 1.0915 1.1157 1.20833 1.25 1.2971 1.33636 1.3871 1.45783 1.47059 1.53409 1.57576 1.57746 1.59677 1.71053 1.75776 1.77778 1.79389 1.92941 2.02721 2.08333 2.09924 2.21154 2.31298 2.32673 2.328 2.33735 2.39286 2.46226 2.47674 2.56391 2.78571 3 3.01961 3.05556 3.09091 3.26016 3.32075 3.32222 3.38261 3.38686 3.3913 3.39394 3.41304 3.45263 3.47154 3.47581 3.48529 3.55769 3.62376 3.80357 4.025 4.17526 4.20567 4.48696 4.5 4.75 4.94483 5 5.10976 5.22222 5.58491 5.65693 6.0396 6.23729 
8610 0 0.0555556 0.0714286 0.0833333 0.09375 0.123596 0.125 0.128378 0.13 0.152672 0.217391 0.219512 0.228571 0.23125 0.243902 0.246154 0.254902 0.260163 0.278351 0.286957 0.295775 0.29771 0.336634 0.364583 0.365217 0.426966 0.5 0.534884 0.818841 0.855769 0.938931 1.08911 1.09804 1.1157 1.20833 1.25 1.2971 1.35455 1.3871 1.45783 1.47059 1.53409 1.57746 1.59677 1.68182 1.71053 1.75776 1.77778 1.79389 1.95294 2.02721 2.10417 2.1145 2.21154 2.328 2.32824 2.33735 2.35644 2.39286 2.46226 2.47674 2.57143 2.78571 3 3.02941 3.05556 3.09091 3.26016 3.33333 3.34591 3.38261 3.38686 3.39394 3.4 3.41304 3.45263 3.47581 3.47967 3.48529 3.55769 3.62376 3.80357 4.025 4.17526 4.21986 4.48696 4.5 4.75 4.95172 5 5.10976 5.22222 5.58491 5.65693 6.0396 6.26271 
8710 0 0.0555556 0.0714286 0.0833333 0.09375 0.123596 0.125 0.128378 0.13 0.152672 0.217391 0.219512 0.228571 0.23125 0.243902 0.254902 0.268293 0.278351 0.284615 0.295652 0.295775 0.29771 0.336634 0.364583 0.365217 0.426966 0.5 0.534884 0.818841 0.855769 1.00763 1.09804 1.1157 1.11881 1.20833 1.25 1.2971 1.35455 1.3871 1.45783 1.47059 1.53409 1.57746 1.59677 1.71053 1.72727 1.76398 1.77778 1.79389 1.95294 2.05442 2.10417 2.1145 2.21154 2.328 2.33735 2.34351 2.35644 2.39286 2.46226 2.47674 2.57143 2.78571 3 3.02941 3.05556 3.09697 3.26016 3.33333 3.35849 3.38261 3.39394 3.4 3.40146 3.41304 3.47581 3.47967 3.48529 3.50526 3.55769 3.62376 3.80357 4.025 4.17526 4.23404 4.48696 4.5 4.7619 4.97931 5 5.10976 5.22222 5.58491 5.66423 6.06931 6.31356 
8810 0 0.0555556 0.0714286 0.0833333 0.123596 0.125 0.128378 0.13 0.135417 0.152672 0.217391 0.219512 0.228571 0.23125 0.243902 0.267974 0.268293 0.278351 0.284615 0.295652 0.295775 0.29771 0.336634 0.365217 0.385417 0.426966 0.5 0.534884 0.818841 0.855769 1.09804 1.1157 1.11881 1.12977 1.20833 1.25 1.2971 1.35455 1.4086 1.45783 1.47059 1.53409 1.59677 1.61268 1.71053 1.72727 1.76398 1.77778 1.79389 1.95294 2.07483 2.1145 2.14583 2.21154 2.328 2.33735 2.34351 2.35644 2.39286 2.4717 2.47674 2.57143 2.78571 3.00826 3.03922 3.0625 3.09697 3.26016 3.33333 3.35849 3.38261 3.4 3.40146 3.42424 3.43478 3.47581 3.49265 3.49593 3.50526 3.55769 3.62376 3.80357 4.08333 4.17526 4.23404 4.48696 4.52941 4.7619 5 5.04138 5.18293 5.22222 5.58491 5.66423 6.06931 6.31356 
8910 0 0.0555556 0.0714286 0.0833333 0.123596 0.125 0.128378 0.13 0.135417 0.152672 0.217391 0.219512 0.228571 0.23125 0.243902 0.267974 0.268293 0.278351 0.295652 0.295775 0.29771 0.3 0.336634 0.365217 0.385417 0.426966 0.5 0.534884 0.818841 0.855769 1.09804 1.11881 1.1405 1.16031 1.20833 1.25 1.31159 1.35455 1.4086 1.45783 1.47059 1.53409 1.59677 1.61268 1.71053 1.72727 1.76398 1.77778 1.79389 1.95294 2.08844 2.1145 2.14583 2.21154 2.328 2.34351 2.35644 2.36145 2.39286 2.4717 2.48837 2.57143 2.83333 3.00826 3.03922 3.0625 3.09697 3.26016 3.33333 3.35849 3.4 3.40146 3.4087 3.42424 3.43478 3.47581 3.49265 3.49593 3.50526 3.55769 3.62376 3.80357 4.09167 4.17526 4.23404 4.49565 4.52941 4.7619 5 5.04138 5.19512 5.22222 5.58491 5.66423 6.06931 6.31356 
9010 0 0.0555556 0.0714286 0.0833333 0.123596 0.125 0.128378 0.13 0.135417 0.152672 0.217391 0.228571 0.23125 0.243902 0.252033 0.267974 0.268293 0.278351 0.295652 0.29771 0.3 0.302817 0.336634 0.365217 0.385417 0.426966 0.5 0.569767 0.833333 0.855769 1.09804 1.11881 1.1405 1.16031 1.20833 1.25 1.31159 1.35455 1.4086 1.45783 1.47059 1.53409 1.59677 1.61268 1.71053 1.72727 1.77778 1.79389 1.79503 1.96471 2.08844 2.12977 2.1875 2.25 2.34351 2.344 2.35644 2.36145 2.39286 2.4717 2.48837 2.57895 2.83333 3.02479 3.03922 3.0625 3.15758 3.26016 3.34444 3.35849 3.4 3.41606 3.42424 3.42609 3.43478 3.47581 3.49593 3.50526 3.55769 3.61765 3.64356 3.83929 4.125 4.17526 4.23404 4.49565 4.52941 4.77381 5 5.10345 5.19512 5.22222 5.58491 5.67153 6.06931 6.31356 
9110 0 0.0555556 0.0714286 0.0833333 0.123596 0.125 0.128378 0.13 0.135417 0.152672 0.217391 0.228571 0.23125 0.243902 0.260163 0.267974 0.268293 0.278351 0.295652 0.29771 0.302817 0.315385 0.336634 0.365217 0.385417 0.426966 0.5 0.627907 0.833333 0.855769 1.09804 1.11881 1.1405 1.16031 1.20833 1.25 1.34058 1.35455 1.4086 1.45783 1.47059 1.54545 1.59677 1.61268 1.71053 1.75 1.77778 1.79389 1.79503 1.96471 2.08844 2.12977 2.20833 2.25 2.34351 2.344 2.36145 2.36634 2.39286 2.4717 2.48837 2.57895 2.83333 3.02479 3.0625 3.06863 3.1697 3.26016 3.34444 3.35849 3.4 3.41606 3.42609 3.43478 3.43939 3.47581 3.49593 3.51579 3.55769 3.61765 3.68317 3.83929 4.125 4.17526 4.23404 4.49565 4.52941 4.77381 5 5.12414 5.19512 5.22222 5.58491 5.67153 6.06931 6.31356 
9210 0 0.0555556 0.0714286 0.0833333 0.123596 0.125 0.128378 0.13 0.135417 0.160305 0.217391 0.228571 0.23125 0.243902 0.260163 0.267974 0.268293 0.278351 0.295652 0.29771 0.302817 0.315385 0.336634 0.365217 0.385417 0.426966 0.5 0.627907 0.833333 0.855769 1.09804 1.1405 1.15842 1.16031 1.20833 1.25 1.34058 1.35455 1.41935 1.45783 1.47059 1.54545 1.60484 1.61268 1.71053 1.75758 1.78889 1.79389 1.79503 1.96471 2.08844 2.15267 2.20833 2.25 2.34351 2.344 2.36145 2.36634 2.39286 2.48837 2.5 2.57895 2.84524 3.05785 3.0625 3.1697 3.17647 3.26016 3.35556 3.35849 3.4 3.43066 3.43478 3.43478 3.43939 3.47581 3.49593 3.53684 3.55769 3.61765 3.69307 3.83929 4.15833 4.18557 4.23404 4.49565 4.52941 4.78571 5 5.12414 5.19512 5.22222 5.58491 5.70803 6.06931 6.31356 
9310 0 0.0555556 0.0714286 0.0833333 0.123596 0.125 0.128378 0.13 0.135417 0.160305 0.217391 0.228571 0.23125 0.243902 0.260163 0.267974 0.268293 0.278351 0.295652 0.29771 0.302817 0.315385 0.346535 0.365217 0.385417 0.426966 0.5 0.627907 0.833333 0.855769 1.09804 1.1405 1.15842 1.16794 1.20833 1.25 1.35455 1.35507 1.41935 1.45783 1.47059 1.54545 1.61972 1.6371 1.71053 1.75758 1.78889 1.79389 1.79503 1.96471 2.08844 2.15267 2.20833 2.25 2.34351 2.344 2.36145 2.36634 2.39286 2.48837 2.57547 2.57895 2.84524 3.0625 3.07438 3.17576 3.17647 3.26016 3.35556 3.35849 3.4 3.43066 3.43478 3.43478 3.43939 3.49593 3.5 3.53684 3.55769 3.61765 3.69307 3.83929 4.18557 4.20833 4.24823 4.49565 4.52941 4.78571 5 5.12414 5.19512 5.22222 5.58491 5.70803 6.06931 6.31356 
9410 0 0.0555556 0.0714286 0.0833333 0.123596 0.125 0.13 0.135417 0.160305 0.168919 0.217391 0.228571 0.23125 0.243902 0.260163 0.267974 0.268293 0.278351 0.295652 0.302817 0.312977 0.315385 0.346535 0.365217 0.385417 0.426966 0.5 0.627907 0.833333 0.865385 1.09804 1.1405 1.16794 1.20833 1.21782 1.25 1.35455 1.35507 1.41935 1.45783 1.47059 1.54545 1.61972 1.6371 1.71053 1.75758 1.78889 1.79389 1.79503 1.96471 2.08844 2.19084 2.22917 2.26923 2.34351 2.344 2.36145 2.36634 2.39286 2.48837 2.57547 2.57895 2.84524 3.06944 3.07438 3.17576 3.17647 3.26016 3.35556 3.37107 3.4 3.43478 3.43796 3.45455 3.46087 3.49593 3.5 3.53684 3.55769 3.61765 3.72277 3.83929 4.18557 4.20833 4.2695 4.52941 4.53913 4.78571 5 5.15862 5.19512 5.22222 5.58491 5.70803 6.06931 6.31356 
9510 0 0.0555556 0.0714286 0.0833333 0.123596 0.125 0.13 0.135417 0.160305 0.168919 0.217391 0.228571 0.23125 0.243902 0.260163 0.268293 0.27451 0.278351 0.312977 0.315385 0.316901 0.321739 0.346535 0.365217 0.385417 0.426966 0.5 0.627907 0.833333 0.865385 1.09804 1.1405 1.16794 1.20833 1.25 1.25743 1.35455 1.35507 1.41935 1.45783 1.47059 1.54545 1.62676 1.67742 1.71053 1.78889 1.79389 1.79503 1.79545 1.96471 2.11565 2.19084 2.22917 2.31731 2.344 2.35878 2.36145 2.36634 2.39286 2.48837 2.57547 2.57895 2.84524 3.06944 3.07438 3.17647 3.20606 3.26016 3.35556 3.37107 3.4 3.43478 3.43796 3.46087 3.46212 3.5 3.5122 3.53684 3.55769 3.63235 3.72277 3.83929 4.18557 4.20833 4.2766 4.52941 4.53913 4.80952 5 5.15862 5.19512 5.22222 5.58491 5.70803 6.06931 6.31356 
9610 0 0.0555556 0.0714286 0.0833333 0.123596 0.125 0.13 0.135417 0.160305 0.168919 0.228571 0.23913 0.243902 0.260163 0.268293 0.26875 0.27451 0.278351 0.312977 0.315385 0.321739 0.34507 0.346535 0.365217 0.385417 0.426966 0.5 0.627907 0.833333 0.865385 1.11111 1.1405 1.16794 1.25 1.26667 1.33663 1.35455 1.37681 1.41935 1.45783 1.47059 1.56818 1.62676 1.67742 1.71053 1.78889 1.79389 1.79503 1.81061 1.96471 2.11565 2.19084 2.22917 2.344 2.35878 2.36145 2.36538 2.36634 2.39286 2.5 2.57547 2.57895 2.84524 3.06944 3.08264 3.17647 3.20606 3.26829 3.37107 3.37778 3.4 3.46087 3.46715 3.47727 3.5 3.5122 3.53684 3.55769 3.58696 3.65441 3.72277 3.89286 4.18557 4.20833 4.2766 4.52941 4.53913 4.80952 5.03125 5.15862 5.19512 5.22222 5.58491 5.70803 6.06931 6.31356 
9710 0 0.0555556 0.0714286 0.0833333 0.123596 0.125 0.13 0.135417 0.160305 0.168919 0.228571 0.243902 0.25 0.260163 0.268293 0.26875 0.27451 0.298969 0.312977 0.315385 0.321739 0.34507 0.346535 0.365217 0.385417 0.426966 0.5 0.627907 0.833333 0.865385 1.11111 1.1405 1.16794 1.25 1.26667 1.33663 1.35455 1.37681 1.41935 1.47059 1.50602 1.56818 1.62676 1.69355 1.71053 1.78889 1.79389 1.80124 1.83333 1.96471 2.11565 2.19084 2.22917 2.344 2.35878 2.36145 2.36538 2.36634 2.39286 2.5 2.57547 2.59398 2.84524 3.10744 3.125 3.18627 3.22424 3.27642 3.37778 3.39623 3.4 3.46087 3.46715 3.47727 3.5 3.5122 3.55789 3.56731 3.58696 3.65441 3.79208 3.89286 4.18557 4.20833 4.2766 4.52941 4.53913 4.80952 5.03125 5.17241 5.20732 5.22222 5.58491 5.71533 6.06931 6.33051 
9810 0 0.0555556 0.0714286 0.0833333 0.123596 0.125 0.13 0.135417 0.160305 0.168919 0.228571 0.243902 0.25 0.260163 0.268293 0.26875 0.27451 0.298969 0.312977 0.315385 0.321739 0.34507 0.346535 0.365217 0.385417 0.426966 0.5 0.627907 0.833333 0.865385 1.11111 1.1405 1.16794 1.25 1.26667 1.33663 1.35455 1.37681 1.43011 1.47059 1.50602 1.56818 1.62676 1.69355 1.71053 1.78889 1.79389 1.83333 1.86335 1.96471 2.11565 2.19084 2.22917 2.344 2.35878 2.36145 2.36634 2.38462 2.39286 2.5 2.57547 2.59398 2.84524 3.10744 3.125 3.22424 3.22549 3.27642 3.37778 3.39623 3.43478 3.46087 3.46715 3.5 3.50758 3.54472 3.56731 3.57895 3.58696 3.65441 3.79208 3.89286 4.19588 4.20833 4.30496 4.52941 4.53913 4.80952 5.03125 5.17241 5.20732 5.22222 5.58491 5.71533 6.11881 6.44068 
9910 0 0.0555556 0.0714286 0.0833333 0.123596 0.125 0.13 0.135417 0.160305 0.168919 0.228571 0.243902 0.260163 0.268293 0.26875 0.271739 0.27451 0.298969 0.312977 0.315385 0.321739 0.34507 0.346535 0.365217 0.385417 0.426966 0.5 0.627907 0.833333 0.865385 1.11111 1.1405 1.16794 1.25 1.26667 1.35455 1.37681 1.43011 1.46535 1.47059 1.53012 1.56818 1.62676 1.69355 1.71053 1.78889 1.79389 1.83333 1.86335 1.96471 2.11565 2.19084 2.27083 2.35878 2.36 2.36145 2.36634 2.38462 2.39286 2.5 2.57547 2.59398 2.85714 3.1157 3.125 3.22424 3.22549 3.28455 3.38889 3.39623 3.43478 3.46087 3.46715 3.5 3.50758 3.54472 3.56731 3.57895 3.58696 3.65441 3.79208 3.89286 4.20833 4.2268 4.30496 4.55652 4.55882 4.80952 5.03125 5.17241 5.20732 5.22222 5.58491 5.71533 6.11881 6.44068 
10010 0 0.0555556 0.0714286 0.0833333 0.123596 0.125 0.13 0.135417 0.160305 0.168919 0.228571 0.243902 0.260163 0.268293 0.26875 0.271739 0.27451 0.298969 0.312977 0.315385 0.321739 0.34507 0.346535 0.365217 0.385417 0.426966 0.5 0.627907 0.833333 0.865385 1.11111 1.1405 1.16794 1.25 1.26667 1.35455 1.37681 1.43011 1.46535 1.47059 1.53012 1.56818 1.62676 1.69355 1.71053 1.78889 1.79389 1.83333 1.86335 1.96471 2.11565 2.19084 2.27083 2.35878 2.36 2.36145 2.36634 2.38462 2.39286 2.5 2.57547 2.59398 2.85714 3.1157 3.125 3.22424 3.22549 3.28455 3.38889 3.39623 3.43478 3.46087 3.46715 3.5 3.50758 3.54472 3.56731 3.57895 3.58696 3.65441 3.79208 3.89286 4.20833 4.2268 4.30496 4.55652 4.55882 4.80952 5.03125 5.17241 5.20732 5.22222 5.58491 5.71533 6.11881 6.44068 
